Towers of Operators in CFTs and Convexity Bounds at Large Charge

In arXiv:2406.19441, it was shown that for 3d CFTs with a moduli space along which a $U(1)$ symmetry is spontaneously broken, the minimum scaling dimension at large charge $Q$ scales as $\Delta_{\min}(Q)=\alpha_1 Q+\alpha_0+O(1/Q)$. Motivated by the holographic swampland program, we study possible bounds on the coefficients $\alpha_i$. For $\alpha_0$, the weak gravity conjecture motivates the CFT charge convexity conjecture, which requires the bound $\alpha_0\leq 0$. Using the moduli space EFT we prove this bound for the $\textit{projected}$ $\Delta_{\min}(Q)$, obtained by fixing a single charge $Q$ and minimizing the dimension while allowing all other charges to vary. This provides a WGC-motivated bound that is explicitly provable using CFT methods. On the other hand, we show that $\alpha_1$ admits no universal bound apart from the trivial bound $\alpha_1\geq 0$. We also compute $\alpha_1$ and $\alpha_0$ in several new 3d $\mathcal{N}=1$ theories via the $\epsilon$-expansion and large-$N$ methods.

==> sqed_outputs/sqed_scan_saddle.csv <==
mode,alpha_x,alpha_y,F,s_eff_per_N_shifted,Xbar_squared,Ybar_squared,lambda_x,lambda_y
saddle,0.0,0.0,1.7242342110618295e-17,-6.918162566471742e-21,0.0,0.0,0.0,0.0
saddle,0.0,0.05,-0.019459691249561397,0.025486958982471424,0.0,0.048160734835753345,0.0,-0.5190950695677636
saddle,0.0,0.1,-0.03737201438887089,0.05187446488046711,0.0,0.09327124379092835,0.0,-0.536070904255091
saddle,0.0,0.15000000000000002,-0.05383299942663305,0.07906373659836291,0.0,0.13606417504819784,0.0,-0.5512104855920587
saddle,0.0,0.2,-0.06893803033573555,0.10696899076657276,0.0,0.17707075786821655,0.0,-0.5647459874454492
saddle,0.0,0.25,-0.08278086617095577,0.13551501362647422,0.0,0.21668599325556637,0.0,-0.5768716201816101
saddle,0.0,0.30000000000000004,-0.095452952605541,0.16463556273982582,0.0,0.2552094811376784,0.0,-0.5877524586129275
saddle,0.0,0.35000000000000003,-0.10704285574563757,0.19427203453968983,0.0,0.29287201481251723,0.0,-0.5975306316379416
saddle,0.0,0.4,-0.11763572764853793,0.22437251801425281,0.0,0.3298535332628058,0.0,-0.606329718592564
saddle,0.0,0.45,-0.12731281536138903,0.2548907487879796,0.0,0.3662956321651346,0.0,-0.6142579387858077
saddle,0.0,0.5,-0.13615115532716127,0.28578562860307277,0.0,0.40231047399098857,0.0,-0.6214106173273525
saddle,0.0,0.55,-0.14422318395183167,0.3170205301598862,0.0,0.4379873962736268,0.0,-0.6278719486900427
saddle,0.0,0.6000000000000001,-0.15159662289365114,0.34856274716107777,0.0,0.4733977927591747,0.0,-0.6337165161913102
saddle,0.0,0.65,-0.15833436663542955,0.38038316652542586,0.0,0.50859887416996,0.0,-0.6390104589405635
saddle,0.0,0.7000000000000001,-0.16449453244035997,0.4124557716803471,0.0,0.543636541922767,0.0,-0.6438124978907757
saddle,0.0,0.75,-0.17013046954149919,0.44475722494237907,0.0,0.5785477087945348,0.0,-0.6481747214613504
saddle,0.0,0.8,-0.17529101855405604,0.47726672477527105,0.0,0.6133620273321757,0.0,-0.6521434033662045
saddle,0.0,0.8500000000000001,-0.1800207544558942,0.5099657405896244,0.0,0.6481032833685629,0.0,-0.6557596773635096
saddle,0.0,0.9,-0.1843600966465098,0.542837462500269,0.0,0.6827906309620729,0.0,-0.6590600098978163
saddle,0.0,0.9500000000000001,-0.18834569515799862,0.5758669681562194,0.0,0.7174394220077842,0.0,-0.662076804576326
saddle,0.0,1.0,-0.19201074560829867,0.6090409282342869,0.0,0.7520619052378428,0.0,-0.664838886955553
saddle,0.0,1.05,-0.1953851364140267,0.6423470257172512,0.0,0.7866679263239535,0.0,-0.6673718127206353
saddle,0.0,1.1,-0.19849587762000895,0.6757746039374364,0.0,0.8212652777998549,0.0,-0.6696983482285207
saddle,0.0,1.1500000000000001,-0.20136726189474036,0.7093137616376821,0.0,0.8558601719445302,0.0,-0.6718387171745466
saddle,0.0,1.2000000000000002,-0.2040211808675063,0.7429556885204399,0.0,0.8904574943811366,0.0,-0.6738109385187409
saddle,0.0,1.25,-0.20647736962806754,0.7766922482163958,0.0,0.9250610419664178,0.0,-0.6756310898915676
saddle,0.0,1.3,-0.20875358317862158,0.8105164466180547,0.0,0.9596737638077001,0.0,-0.6773135043527639
saddle,0.0,1.35,-0.2108657223119485,0.8444214575010753,0.0,0.994298006926967,0.0,-0.6788709172677443
saddle,0.0,1.4000000000000001,-0.21282817441452373,0.8784016121156446,0.0,1.0289354866910037,0.0,-0.6803147612793093
saddle,0.0,1.4500000000000002,-0.21465399965959112,0.9124512495605457,0.0,1.063587358173349,0.0,-0.6816553378794822
saddle,0.0,1.5,-0.21635482574748224,0.946565567701207,0.0,1.098254587016804,0.0,-0.6829017687394595
saddle,0.0,1.55,-0.21794115394934557,0.980739994960448,0.0,1.132937837986603,0.0,-0.6840622442068744
saddle,0.0,1.6,-0.21942260519677506,1.0149704191347415,0.0,1.1676373734071812,0.0,-0.6851442221873983
saddle,0.0,1.6500000000000001,-0.2208077461540734,1.0492531760607904,0.0,1.202353435767101,0.0,-0.6861543165746853
saddle,0.0,1.7000000000000002,-0.2221044314696905,1.0835847454779757,0.0,1.2370859862024366,0.0,-0.6870985602296736
saddle,0.0,1.75,-0.22331959308613697,1.1179619794591926,0.0,1.271835115656133,0.0,-0.6879822621885953
saddle,0.0,1.8,-0.22445977949723317,1.1523820400967038,0.0,1.3066004640573914,0.0,-0.6888104089640582
saddle,0.0,1.85,-0.2255307574807608,1.1868421760036554,0.0,1.3413818525100176,0.0,-0.6895873820486863
saddle,0.0,1.9000000000000001,-0.2265377889243799,1.2213400026255994,0.0,1.3761790196413453,0.0,-0.69031716545685
saddle,0.0,1.9500000000000002,-0.22748577942490236,1.2558732063457425,0.0,1.4109914910635255,0.0,-0.6910034583306384
saddle,0.0,2.0,-0.22837903408129762,1.2904397067647975,0.0,1.4458190118302998,0.0,-0.6916495023357551
saddle,0.05,0.0,0.019459691249561407,0.02548695898247141,0.04816073483575334,0.0,-0.5190950695677637,0.0
saddle,0.05,0.05,1.907124994995243e-17,0.05,0.05,0.05000000000000001,-0.5,-0.49999999999999994
saddle,0.05,0.1,-0.018054602748317203,0.07545175602517729,0.051909533895673966,0.0965735886331889,-0.48160709842327154,-0.5177398987409771
saddle,0.05,0.15000000000000002,-0.03477510812482575,0.10174361423816788,0.05388821019905055,0.14054333365224728,-0.46392336853749266,-0.5336432404938957
saddle,0.05,0.2,-0.050235634790291854,0.1287895468225927,0.05593465952795571,0.18250252666245875,-0.446950070152929,-0.5479376194333547
saddle,0.05,0.25,-0.06451143127708177,0.1565139347683572,0.05804722110902804,0.2228906216642235,-0.43068383847425507,-0.5608131875028277
saddle,0.05,0.30000000000000004,-0.0776776028157618,0.18485006608000648,0.060223937254005065,0.2620401746089311,-0.415117329419332,-0.5724313083818545
saddle,0.05,0.35000000000000003,-0.0898082301120047,0.21373856480784162,0.062462578579307086,0.3002071987362355,-0.40023964057548733,-0.5829307249682458
saddle,0.05,0.4,-0.1009756581239927,0.2431266379254667,0.06476068031391435,0.33759149522845283,-0.38603671052894345,-0.5924319860743448
saddle,0.05,0.45,-0.11124994342533367,0.2729670606743928,0.06711559183836882,0.37435067817663664,-0.3724916865846355,-0.6010407169446457
saddle,0.05,0.5,-0.12069837449503383,0.30321759338606075,0.06952452275430542,0.4106101379111484,-0.35958535218354787,-0.6088500426993775
saddle,0.05,0.55,-0.12938519246827684,0.3338403601764849,0.07198461638644874,0.4464702296575584,-0.3472964260278576,-0.6159425236726855
saddle,0.05,0.6000000000000001,-0.13737119161930741,0.36480135444263134,0.07449296559101527,0.4820117164500232,-0.33560215789039943,-0.622391509919044
saddle,0.05,0.65,-0.1447136157349141,0.39607007436573816,0.07704667531153254,0.5172997959598696,-0.32447863452789294,-0.6282623780992413
saddle,0.05,0.7000000000000001,-0.15146607731550854,0.4276191183513516,0.07964291044529813,0.5523872134512119,-0.31390113520739527,-0.6336135078385786
saddle,0.05,0.75,-0.1576784473932109,0.45942381477159167,0.08227889658595111,0.5873167562972054,-0.3038446191835378,-0.6384970222273639
saddle,0.05,0.8,-0.16339697362815828,0.4914619433300457,0.08495197387729006,0.6221231250133838,-0.2942839213613984,-0.6429595427615631
saddle,0.05,0.8500000000000001,-0.16866428746811077,0.5237135529930668,0.08765957704584654,0.6568345239605252,-0.2851941663707188,-0.6470427246079743
saddle,0.05,0.9,-0.17351964945286133,0.5561605889919574,0.09039930128644608,0.6914738035449272,-0.276550810064152,-0.6507838730737427
saddle,0.05,0.9500000000000001,-0.17799900824833628,0.588786830342643,0.09316885739546941,0.7260595268170721,-0.2683300053137251,-0.6542163313830802
saddle,0.05,1.0,-0.18213520883192766,0.6215776171071576,0.09596607888415633,0.7606067549779,-0.260508716107681,-0.6573699178026994
saddle,0.05,1.05,-0.1859582537334257,0.6545196145660099,0.09878896283277339,0.7951276412984815,-0.2530647076669805,-0.6602713485631689
saddle,0.05,1.1,-0.1894955188958265,0.6876009678690366,0.10163568962453673,0.8296319403995276,-0.24597658649589701,-0.662944582069894
saddle,0.05,1.1500000000000001,-0.1927717471406334,0.7208106181150596,0.10450444543881308,0.8641276348331518,-0.23922427314001105,-0.6654109610914396
saddle,0.05,1.2000000000000002,-0.19580954758181562,0.7541388768452746,0.10739365425906217,0.8986210089213387,-0.23278842844562608,-0.6676897090578944
saddle,0.05,1.25,-0.1986294647451136,0.78757675053169,0.110301892332632,0.9331170406572691,-0.2266506899501663,-0.6697980775913839
saddle,0.05,1.3,-0.2012499920254357,0.8211161166669464,0.11322769415352121,0.9676198143841913,-0.22079403971702746,-0.6717514361915691
saddle,0.05,1.35,-0.20368795733876002,0.8547494969073227,0.11616974615263151,1.0021325003867592,-0.21520232959064356,-0.6735636253085228
saddle,0.05,1.4000000000000001,-0.20595877005467925,0.8884702667692628,0.11912702308081415,1.0366574026290711,-0.20986002464814674,-0.6752471918154708
saddle,0.05,1.4500000000000002,-0.2080762311337589,0.9222722431954102,0.1220983653577184,1.0711964576278357,-0.20475294592811383,-0.6768132911917133
saddle,0.05,1.5,-0.21005293825965604,0.9561497894403845,0.12508279822466853,1.105751046322642,-0.19986761053343274,-0.6782720237925607
saddle,0.05,1.55,-0.21190033709828204,0.9900977765363892,0.1280794465016857,1.1403221568816782,-0.19519134945411376,-0.679632501502306
saddle,0.05,1.6,-0.21362879552321154,1.0241115092933284,0.13108746556533754,1.17491050293122,-0.1907123605768343,-0.6809029266519653
saddle,0.05,1.6500000000000001,-0.21524769261598595,1.0581866870334922,0.13410599298223924,1.2095166038221858,-0.18641970760628837,-0.6820906777078733
saddle,0.05,1.7000000000000002,-0.21676560300692416,1.092319309596005,0.13713430410499586,1.244140717074383,-0.1823030361597849,-0.683202461212578
saddle,0.05,1.75,-0.21819034391726166,1.1265057141749246,0.1401717585329938,1.2787829193894285,-0.178352617257887,-0.6842443597993787
saddle,0.05,1.8,-0.2195291121184701,1.1607426250192063,0.14321795035430604,1.3134430505091532,-0.17455912431474302,-0.6852219436930418
saddle,0.05,1.85,-0.22078828230768513,1.195026917803276,0.14627208811490583,1.3481211130511084,-0.17091435777112135,-0.686140133141682
saddle,0.05,1.9000000000000001,-0.22197383415036015,1.229355740462014,0.14933381663560905,1.3828167901629482,-0.1674101724795714,-0.6870035182954743
saddle,0.05,1.9500000000000002,-0.2230911078314279,1.2637263983565676,0.15240250291184518,1.4175298832353451,-0.16403930068301342,-0.6878161875322708
saddle,0.05,2.0,-0.22414511024814993,1.2981365507704299,0.1554778990911128,1.452259954186379,-0.16079455759399966,-0.6885819560866737
saddle,0.1,0.0,0.03737201438887088,0.05187446488046705,0.09327124379092835,0.0,-0.536070904255091,0.0
saddle,0.1,0.05,0.018054602748317192,0.07545175602517729,0.0965735886331889,0.05190953389567396,-0.5177398987409771,-0.4816070984232716
saddle,0.1,0.1,2.0645015584400982e-17,0.1,0.1,0.10000000000000002,-0.5,-0.49999999999999994
saddle,0.1,0.15000000000000002,-0.016838814520840826,0.12542129967226937,0.10354803860496475,0.14519001901199566,-0.48286766870350634,-0.5165644340455902
saddle,0.1,0.2,-0.032515944980618425,0.1516298682279702,0.10721518354207031,0.1881388642462501,-0.4663518575275342,-0.5315222902010963
saddle,0.1,0.25,-0.04708946736892549,0.17855011284973415,0.11099865309396222,0.22933291189747415,-0.4504559164125547,-0.5450591411662825
saddle,0.1,0.30000000000000004,-0.06061948970259106,0.20611493948876264,0.11489532636570089,0.2691391696024236,-0.4351787107584756,-0.5573324768058928
saddle,0.1,0.35000000000000003,-0.07316681770567168,0.23426470809570554,0.11890171616691232,0.3078397288682136,-0.4205153770010418,-0.5684776316669563
saddle,0.1,0.4,-0.08479205708282098,0.26294598316124695,0.12301400056758255,0.3456546651530657,-0.4064577996756601,-0.5786121819343428
saddle,0.1,0.45,-0.09555486870408497,0.2921109224527251,0.12722805654547578,0.38275776495736547,-0.3929950779538022,-0.5878391520680508
saddle,0.1,0.5,-0.10551344166580409,0.32171643588423515,0.13153952861245755,0.4192875778411436,-0.3801138754823295,-0.5962494793840948
saddle,0.1,0.55,-0.11472401939194457,0.35172378052431696,0.13594387934128405,0.455355420964084,-0.3677988317111073,-0.6039238523124787
saddle,0.1,0.6000000000000001,-0.12324061288253335,0.38209794856357354,0.14043648113805954,0.49105123515492494,-0.3560328455598818,-0.6109342132198305
saddle,0.1,0.65,-0.13111468089280456,0.41280742696415573,0.14501265046269898,0.5264480504229236,-0.3447975044967632,-0.6173448638263742
saddle,0.1,0.7000000000000001,-0.13839499175189324,0.4438236177249561,0.14966772675752857,0.5616053466692869,-0.33407335758498724,-0.623213439964105
saddle,0.1,0.75,-0.14512751018747674,0.4751207835613112,0.15439712704398775,0.5965716810698736,-0.3238402226600693,-0.6285916879719908
saddle,0.1,0.8,-0.1513552855809352,0.5066755823833194,0.15919634569447466,0.6313867997594245,-0.3140775611518034,-0.6335260733236914
saddle,0.1,0.8500000000000001,-0.15711855801118488,0.5384668648205976,0.16406106624018305,0.6660832003852408,-0.30476456813221436,-0.6380584283677984
saddle,0.1,0.9,-0.1624546665687655,0.570475460557478,0.1689870808187818,0.700687553313599,-0.29588060671702443,-0.6422263359352103
saddle,0.1,0.9500000000000001,-0.16739829079043597,0.6026840544614186,0.17397045021780078,0.7352216318246633,-0.2874051307989543,-0.6460636894226729
saddle,0.1,1.0,-0.17198138806682325,0.6350768674825455,0.17900736290502592,0.7697033134846727,-0.27931811959337105,-0.6496009452477908
saddle,0.1,1.05,-0.17623343090346186,0.6676396828962601,0.1840942449083957,0.8041471895893616,-0.2716000167462037,-0.6528655534667623
saddle,0.1,1.1,-0.18018149132813296,0.7003593522860024,0.1892277041970432,0.8385651876968041,-0.26423192212877505,-0.6558822236713944
saddle,0.1,1.1500000000000001,-0.18385047470871685,0.7332241614838493,0.19440464538903024,0.8729669586585421,-0.2571955001380917,-0.6586732685548403
saddle,0.1,1.2000000000000002,-0.187263124409417,0.7662232952192047,0.1996220729766628,0.907360404516043,-0.2504733031494235,-0.6612587424067957
saddle,0.1,1.25,-0.1904402506301677,0.7993468971646854,0.20487717331854338,0.9417519254194671,-0.24404866188904273,-0.663656726501109
saddle,0.1,1.3,-0.19340098144992152,0.8325860926718371,0.21016749802570028,0.9761465677943791,-0.23790548238760384,-0.6658836095369232
saddle,0.1,1.35,-0.1961626674833881,0.8659326162882148,0.21549055390258048,1.0105484931470805,-0.23202873209284214,-0.6679540908501033
saddle,0.1,1.4000000000000001,-0.1987412679352191,0.8993790888461326,0.22084423903684824,1.0449608860153063,-0.2264039135368046,-0.6698815327617407
saddle,0.1,1.4500000000000002,-0.20115121681550932,0.9329185721032376,0.2262263191679465,1.079386395729539,-0.2210176083132081,-0.671677911513777
saddle,0.1,1.5,-0.20340583108342625,0.9665448645558382,0.2316350200676495,1.1138269269685643,-0.2158568250405202,-0.6733541646737073
saddle,0.1,1.55,-0.20551721598648343,1.0002521279255527,0.23706859409284284,1.1482839769286242,-0.21090942134839916,-0.6749201552676312
saddle,0.1,1.6,-0.20749640991652726,1.0340351752258656,0.24252538188364214,1.182758674194747,-0.20616398832840022,-0.6763848090521603
saddle,0.1,1.6500000000000001,-0.209353449280502,1.0678890060253228,0.24800369749226917,1.217251890262975,-0.2016098973748511,-0.677756187194556
saddle,0.1,1.7000000000000002,-0.21109762888012287,1.1018093340745645,0.253502337378462,1.2517640688996947,-0.1972368401690646,-0.6790416989258633
saddle,0.1,1.75,-0.21273739213977938,1.135791859231611,0.2590200490379945,1.286295515938101,-0.19303525030475813,-0.6802480372186158
saddle,0.1,1.8,-0.2142803752380388,1.1698328650749463,0.26455535721413814,1.320846488820163,-0.18899636176911236,-0.6813812260680792
saddle,0.1,1.85,-0.21573373848049937,1.203928833917221,0.2701074990685458,1.3554168575036352,-0.18511148402922123,-0.6824468759401712
saddle,0.1,1.9000000000000001,-0.21710387277283305,1.2380765042383635,0.2756751490253088,1.3900066284727302,-0.18137289551409536,-0.6834499782521272
saddle,0.1,1.9500000000000002,-0.21839674553749255,1.2722728569479684,0.2812574923454715,1.4246155526077215,-0.17777304200161353,-0.6843951676754392
saddle,0.1,2.0,-0.21961782336467547,1.3065151313120842,0.28685377011715735,1.459243321488348,-0.174304838244165,-0.6852866723967974
saddle,0.15000000000000002,0.0,0.053832999426633034,0.07906373659836291,0.13606417504819784,0.0,-0.5512104855920587,0.0
saddle,0.15000000000000002,0.05,0.034775108124825725,0.10174361423816787,0.1405433336522473,0.053888210199050546,-0.5336432404938956,-0.4639233685374927
saddle,0.15000000000000002,0.1,0.016838814520840836,0.12542129967227023,0.14519001901199566,0.10354803860496475,-0.5165644340455902,-0.48286766870350634
saddle,0.15000000000000002,0.15000000000000002,1.7489082419762943e-17,0.15000000000000002,0.15000000000000002,0.15000000000000005,-0.5,-0.49999999999999994
saddle,0.15000000000000002,0.2,-0.015776463259944053,0.17539469590915013,0.15496941590981017,0.1939732047313268,-0.4839664624124857,-0.5155351232068908
saddle,0.15000000000000002,0.25,-0.030532531204967978,0.20153006886479377,0.16009441664691998,0.2360034750691986,-0.46847355186289014,-0.5296532178746467
saddle,0.15000000000000002,0.30000000000000004,-0.04431433500968623,0.2283392012813418,0.16537096125018286,0.27649389803904734,-0.45352581513108353,-0.5425074515706547
saddle,0.15000000000000002,0.35000000000000003,-0.05717042043813273,0.25576215751152476,0.17079471826017156,0.3157536304143862,-0.43912364951328603,-0.5542295737671644
saddle,0.15000000000000002,0.4,-0.06915051716711026,0.28374533876279273,0.176361030503413,0.35402360438445446,-0.4252640154455697,-0.5649340821433154
saddle,0.15000000000000002,0.45,-0.08030463974960997,0.3122404162749555,0.18206492196099777,0.3914940635648931,-0.4119409669484088,-0.5747213583551685
saddle,0.15000000000000002,0.5,-0.09068242705211643,0.3412037738606668,0.18790114326580548,0.42831683275122956,-0.39914605465654246,-0.5836800725158573
saddle,0.15000000000000002,0.55,-0.10033260021610452,0.37059605168914295,0.19386421752157934,0.46461413429098997,-0.3868687113012572,-0.591889010048425
saddle,0.15000000000000002,0.6000000000000001,-0.10930255647712966,0.4003814895683893,0.1999485045011868,0.5004850406613036,-0.3750965789271749,-0.5994185152938886
saddle,0.15000000000000002,0.65,-0.11763806416944897,0.43052779905210975,0.2061482765217974,0.5360102882392923,-0.36381579931409114,-0.6063316453636978
saddle,0.15000000000000002,0.7000000000000001,-0.12538298434791162,0.46100553396024063,0.21245775602055295,0.5712559716304574,-0.3530113534322776,-0.6126850613063057
saddle,0.15000000000000002,0.75,-0.13257912321506635,0.4917880249287462,0.21887119239072433,0.6062763592519486,-0.3426672975131033,-0.6185298078630216
saddle,0.15000000000000002,0.8,-0.13926614666429327,0.5228510103452134,0.2253829489496505,0.6411160853631309,-0.3327669655114623,-0.6239119702845052
saddle,0.15000000000000002,0.8500000000000001,-0.14548141835607978,0.5541723818809232,0.23198745985153493,0.6758119836727736,-0.3232933368381109,-0.6288731337528101
saddle,0.15000000000000002,0.9,-0.1512600722520271,0.5857320890514832,0.23867935791069952,0.7103944179971123,-0.31422910073380045,-0.6334509233176846
saddle,0.15000000000000002,0.9500000000000001,-0.15663496194098142,0.6175118088426539,0.24545344058743088,0.7448884694496218,-0.30555693096216713,-0.6376793566840481
saddle,0.15000000000000002,1.0,-0.1616367370871827,0.6494948391172961,0.25230472933249737,0.7793148301454856,-0.2972595884287289,-0.6415892276894795
saddle,0.15000000000000002,1.05,-0.16629388177832136,0.6816659816961734,0.2592284494404507,0.8136905820190591,-0.2893200964704641,-0.6452084018193822
saddle,0.15000000000000002,1.1,-0.17063287230079904,0.7140113307952696,0.26622015482233885,0.8480297432333045,-0.2817217203184748,-0.6485621576231526
saddle,0.15000000000000002,1.1500000000000001,-0.17467809513014895,0.7465182036183443,0.27327544869969855,0.8823439543733682,-0.27444836466966066,-0.6516733039876261
saddle,0.15000000000000002,1.2000000000000002,-0.17845220516512406,0.7791749854830181,0.28039039788383247,0.9166426473281805,-0.26748419548615565,-0.6545626059935933
saddle,0.15000000000000002,1.25,-0.18197602791521175,0.811971124923733,0.28756118821662086,0.9509336023552575,-0.26081405653221273,-0.6572488325704442
saddle,0.15000000000000002,1.3,-0.1852687398243608,0.8448967761539116,0.2947842204963239,0.9852231718000115,-0.25442338763494055,-0.6597489975925396
saddle,0.15000000000000002,1.35,-0.1883479976709001,0.8779431176852108,0.3020561414672702,1.0195165010221687,-0.24829821249678763,-0.662078543430385
saddle,0.15000000000000002,1.4000000000000001,-0.19123006081943306,0.9111020342870447,0.3093738790833356,1.053817711490158,-0.24242512077044934,-0.6642515041905687
saddle,0.15000000000000002,1.4500000000000002,-0.1939298119404177,0.9443659209341274,0.31673441683891407,1.0881301680215814,-0.23679144422800058,-0.6662805804917458
saddle,0.15000000000000002,1.5,-0.1964610041631923,0.9777278207147659,0.3241351672806213,1.1224564439208802,-0.23138495162133538,-0.6681773747764828
saddle,0.15000000000000002,1.55,-0.19883619074096753,1.0111815335332905,0.33157351083279574,1.1567986378783957,-0.2261941848479586,-0.6699523794576504
saddle,0.15000000000000002,1.6,-0.20106692308600896,1.044721187958961,0.3390470740914417,1.1911583414071498,-0.2212082207197351,-0.6716151599584459
saddle,0.15000000000000002,1.6500000000000001,-0.20316383056314216,1.078341374176891,0.3465537312691775,1.2255367218867923,-0.21641665702264656,-0.6731744428921393
saddle,0.15000000000000002,1.7000000000000002,-0.20513666248892715,1.112037064715815,0.35409147746796954,1.2599346373611682,-0.21180967284586616,-0.6746381715326573
saddle,0.15000000000000002,1.75,-0.20699432553358643,1.1458036727872636,0.36165825441946636,1.2943527455851989,-0.20737809543539928,-0.6760135542528615
saddle,0.15000000000000002,1.8,-0.20874505048864989,1.179637018928509,0.3692523206503345,1.328791415214057,-0.20311314460504548,-0.6773072054013968
saddle,0.15000000000000002,1.85,-0.21039637314877302,1.2135331670554075,0.37687192280427023,1.363250877379149,-0.19900660001926312,-0.6785251455537761
saddle,0.15000000000000002,1.9000000000000001,-0.21195527308250764,1.247488328573857,0.38451565647478053,1.3977311399177117,-0.19505057528111103,-0.6796729162490643
saddle,0.15000000000000002,1.9500000000000002,-0.21342816046272048,1.281499269605034,0.39218218390029913,1.432232107739546,-0.19123765198642112,-0.6807555805593668
saddle,0.15000000000000002,2.0,-0.21482090630676254,1.3155628329006723,0.39987010806444645,1.466753635830568,-0.18756090662298863,-0.6817777543355038
saddle,0.2,0.0,0.06893803033573553,0.10696899076657276,0.17707075786821655,0.0,-0.5647459874454492,0.0
saddle,0.2,0.05,0.05023563479029188,0.12878954682259267,0.18250252666245875,0.05593465952795572,-0.5479376194333547,-0.4469500701529289
saddle,0.2,0.1,0.0325159449806184,0.1516298682279702,0.18813886424625012,0.1072151835420703,-0.5315222902010962,-0.4663518575275343
saddle,0.2,0.15000000000000002,0.015776463259944036,0.17539469590915016,0.1939732047313268,0.15496941590981017,-0.5155351232068908,-0.48396646241248575
saddle,0.2,0.2,2.3214536692177635e-17,0.2,0.2,0.20000000000000004,-0.5,-0.49999999999999994
saddle,0.2,0.25,-0.01484021386248056,0.2253712514217593,0.2062141544345236,0.24289470532331026,-0.4849327645535198,-0.5146262856311176
saddle,0.2,0.30000000000000004,-0.02877721581916472,0.25144179779605763,0.21261067833415456,0.2840943658159679,-0.4703432620765767,-0.5279935755472454
saddle,0.2,0.35000000000000003,-0.041848096847201276,0.2781519900899723,0.21918448382309108,0.3239362988901097,-0.45623667449340227,-0.540229670461741
saddle,0.2,0.4,-0.05409246841003218,0.3054479705644275,0.2259302764356158,0.3626829701738388,-0.4426144276794057,-0.5514457982522237
saddle,0.2,0.45,-0.06555136112110213,0.3332813220884928,0.23284251020170355,0.4005414716923245,-0.4294748407985011,-0.561739584790944
saddle,0.2,0.5,-0.07626641307102562,0.3616081501972724,0.2399153894791107,0.4376771002833869,-0.4168136117366783,-0.5711973503711529
saddle,0.2,0.55,-0.08627922666957401,0.39038852948577085,0.24714288173089385,0.47422306575576634,-0.40462423720091956,-0.5798958757135405
saddle,0.2,0.6000000000000001,-0.09563092028095192,0.41958631368659044,0.25451878563457164,0.5102875362842696,-0.39289830709618495,-0.5879038359127723
saddle,0.2,0.65,-0.10436170389437423,0.4491685337332194,0.26203675063889403,0.5459589254868835,-0.3816258588010327,-0.5952828772057652
saddle,0.2,0.7000000000000001,-0.11251063076044278,0.4791051757945249,0.2696903706912685,0.5813098352240493,-0.37079558956324876,-0.6020885572409118
saddle,0.2,0.75,-0.12011533710599179,0.5093688623940849,0.27747321372390604,0.6164001371674644,-0.3603951482664663,-0.608371052159775
saddle,0.2,0.8,-0.12721188101260247,0.5399345165622924,0.2853788784356952,0.6512793521365734,-0.350411356818522,-0.6141757737102649
saddle,0.2,0.8500000000000001,-0.13383465296311717,0.5707793344117311,0.29340107646748753,0.6859885071144581,-0.3408303786884069,-0.619543907211682
saddle,0.2,0.9,-0.14001626243623255,0.6018824483855975,0.3015336348175895,0.7205616690895064,-0.33163796158426656,-0.6245128200735615
saddle,0.2,0.9500000000000001,-0.14578749118565965,0.6332247003678237,0.30977051257547794,0.7550271652984286,-0.32281962272194725,-0.6291164369062849
saddle,0.2,1.0,-0.1511773475645844,0.6647886453543176,0.3181059166055726,0.7894085084274649,-0.314360704343618,-0.6333856231116904
saddle,0.2,1.05,-0.15621302751571992,0.6965582878702506,0.3265342505450399,0.8237252517180675,-0.30624658771042673,-0.6373484349362756
saddle,0.2,1.1,-0.16091995625830208,0.7285189382078437,0.33505012877524337,0.8579936484894907,-0.29846280126960195,-0.6410303863767318
saddle,0.2,1.1500000000000001,-0.16532187067951334,0.7606571363609538,0.34364843656125565,0.8922271694984992,-0.2909950675191706,-0.6444547080125285
saddle,0.2,1.2000000000000002,-0.1694408634840232,0.7929605277576212,0.35232430080661425,0.9264369774638717,-0.2838294144657611,-0.647642542984958
saddle,0.2,1.25,-0.17329746407795607,0.82541783107855,0.36107310333005943,0.9606322975111315,-0.27695222678657766,-0.6506131447165482
saddle,0.2,1.3,-0.1769107167136904,0.8580185566403131,0.36989047533515146,0.994820733780454,-0.27035029736678595,-0.6533840499382353
saddle,0.2,1.35,-0.18029825414247783,0.8907531745376617,0.3787722657927392,1.0290085440930323,-0.2640108820816335,-0.655971229660629
saddle,0.2,1.4000000000000001,-0.18347642802651787,0.923612878856596,0.38771465746636036,1.0632008056277509,-0.2579216392113739,-0.658389267854905
saddle,0.2,1.4500000000000002,-0.1864602975577724,0.95658952941842,0.396713894678006,1.0974017144904518,-0.25207082822537713,-0.6606514190991891
saddle,0.2,1.5,-0.18926385919692998,0.9896756356506797,0.40576670038555346,1.1316145607654307,-0.246447034478141,-0.6627698387803491
saddle,0.2,1.55,-0.1918999369743837,1.0228642459650914,0.41486968180176864,1.1658420960221485,-0.24103954660100133,-0.6647555467797044
saddle,0.2,1.6,-0.19438047866797964,1.0561491395048805,0.4240200339997321,1.2000863631205687,-0.23583791326252096,-0.6666186906080415
saddle,0.2,1.6500000000000001,-0.19671637693933583,1.0895242583851146,0.4332146416269315,1.2343491189658544,-0.23083245668810132,-0.6683684440032577
saddle,0.2,1.7000000000000002,-0.19891782644195288,1.1229841594042347,0.4424511373713143,1.2686315271087527,-0.22601365790156824,-0.6700133031828196
saddle,0.2,1.75,-0.2009941904118338,1.156523943515524,0.4517271731765383,1.3029344865452421,-0.22137255834490008,-0.6715610101932912
saddle,0.2,1.8,-0.20295397084618638,1.1901387878391676,0.4610399010003027,1.3372588286196232,-0.21690096623531582,-0.6730185516359756
saddle,0.2,1.85,-0.20480523694203245,1.2238243861154563,0.47038768490414257,1.371604825431157,-0.2125905996462862,-0.6743924947254621
saddle,0.2,1.9000000000000001,-0.20655530244727,1.2575766786616,0.4797683681869222,1.405972770451248,-0.20843391651247645,-0.6756887615221004
saddle,0.2,1.9500000000000002,-0.20821095683437313,1.2913920224442228,0.4891801054689117,1.4403627480776655,-0.20442368543206257,-0.6769128133182095
saddle,0.2,2.0,-0.20977846251121646,1.3252668241401337,0.4986211157069475,1.4747747324591063,-0.20055307898106062,-0.6780696590404385
saddle,0.25,0.0,0.0827808661709558,0.13551501362647417,0.21668599325556637,0.0,-0.5768716201816101,0.0
saddle,0.25,0.05,0.06451143127708177,0.1565139347683572,0.2228906216642235,0.05804722110902804,-0.5608131875028277,-0.43068383847425507
saddle,0.25,0.1,0.0470894673689255,0.1785501128497341,0.22933291189747415,0.11099865309396222,-0.5450591411662825,-0.4504559164125547
saddle,0.25,0.15000000000000002,0.030532531204967968,0.20153006886479377,0.2360034750691986,0.16009441664691998,-0.5296532178746467,-0.46847355186289014
saddle,0.25,0.2,0.014840213862480533,0.2253712514217593,0.2428947053233103,0.2062141544345236,-0.5146262856311175,-0.4849327645535198
saddle,0.25,0.25,2.0274470113167148e-17,0.25,0.25,0.25000000000000006,-0.5,-0.49999999999999994
saddle,0.25,0.30000000000000004,-0.014008865637687403,0.27535043985226726,0.25731326119169906,0.2919322022738172,-0.4857891871607607,-0.5138179304361491
saddle,0.25,0.35000000000000003,-0.02721274925188704,0.30136316247544775,0.26482857636128615,0.3323773712502351,-0.472003443576541,-0.5265099707051017
saddle,0.25,0.4,-0.039641806442624876,0.32798467469449993,0.2725400282958704,0.3716202506787748,-0.4586482241951615,-0.5381838035863072
saddle,0.25,0.45,-0.05132865929641171,0.3551663612880172,0.28044157772583783,0.409885257791689,-0.4457256338865741,-0.5489341119810389
saddle,0.25,0.5,-0.06230744794674518,0.3828642242517466,0.2885270220228684,0.4473514382374861,-0.4332349847983826,-0.5588447440450212
saddle,0.25,0.55,-0.07261309276789552,0.41103821515925015,0.29678997834628773,0.48416311390983696,-0.42117325085064994,-0.5679903984821358
saddle,0.25,0.6000000000000001,-0.08228071966884482,0.4396517502442467,0.30522388640054715,0.5204376216479383,-0.40953544453582424,-0.5764379582130629
saddle,0.25,0.65,-0.09134525597147111,0.4686714621948735,0.31382206922014555,0.5562710073880397,-0.3983148805010037,-0.5842475981734723
saddle,0.25,0.7000000000000001,-0.09984105300350439,0.49806688594341214,0.32257774822176893,0.5917423588121528,-0.3875034799798521,-0.5914736283246316
saddle,0.25,0.75,-0.10780163147799429,0.5278100396447633,0.33148410332417455,0.6269170906398459,-0.37709198946942074,-0.598165220886332
saddle,0.25,0.8,-0.11525948163747324,0.5578753881230585,0.34053433430350305,0.6618494954309193,-0.3670701817943358,-0.6043670090578019
saddle,0.25,0.8500000000000001,-0.12224586510392901,0.5882394371997184,0.34972165930447596,0.6965847924517051,-0.3574271043108944,-0.6101195498457077
saddle,0.25,0.9,-0.12879073530277163,0.6188806479593607,0.35903939603925233,0.7311606995081501,-0.3481512095300379,-0.6154597755359579
saddle,0.25,0.9500000000000001,-0.13492268045357222,0.6497792660212819,0.3684810382157222,0.7656086982782665,-0.339230481452401,-0.6204213733049275
saddle,0.25,1.0,-0.14066881646919074,0.6809171461946063,0.3780402035062215,0.7999551357098394,-0.3306526629725054,-0.6250350521924276
saddle,0.25,1.05,-0.14605479973453925,0.712277604075293,0.387710705414686,0.8342220464418509,-0.3224053353551407,-0.6293288486431711
saddle,0.25,1.1,-0.15110483961846968,0.7438452684765495,0.39748660098388117,0.8684278417231264,-0.3144760092304822,-0.6333283821355787
saddle,0.25,1.1500000000000001,-0.15584166408652228,0.7756060510575191,0.40736210463480127,0.9025879468457487,-0.306852303092999,-0.6370570336214194
saddle,0.25,1.2000000000000002,-0.16028663145163077,0.8075469405941635,0.41733175444521514,0.9367151992243874,-0.29952189994784895,-0.6405362061988618
saddle,0.25,1.25,-0.16445971040195395,0.8396559375363356,0.42739029374847626,0.9708203197249341,-0.29247271598910907,-0.6437854537048456
saddle,0.25,1.3,-0.16837957886178756,0.8719220267521042,0.43753278141524377,1.0049121969391446,-0.2856928790470852,-0.6468226796130355
saddle,0.25,1.35,-0.1720635716585662,0.9043349589765919,0.44775429810487094,1.0389983023261322,-0.27917096615055403,-0.6496641991510431
saddle,0.25,1.4000000000000001,-0.17552796890599878,0.9368854598802502,0.45805055500214653,1.0730846555794948,-0.2728956413979549,-0.6523250485041938
saddle,0.25,1.4500000000000002,-0.178787796987191,0.9695647396747079,0.4684171661857674,1.107176343890435,-0.26685614666484453,-0.6548189039629132
saddle,0.25,1.5,-0.1818570933276457,1.0023648041235236,0.4788502137995701,1.1412774457889987,-0.26104196343184805,-0.6571583472251157
saddle,0.25,1.55,-0.18474885219315496,1.0352781986426316,0.4893458789283115,1.175391323378841,-0.255443042196974,-0.6593548757635412
saddle,0.25,1.6,-0.1874750987805822,1.068298084616536,0.4999004248758452,1.2095207353092956,-0.25004979747925776,-0.6614190039457456
saddle,0.25,1.6500000000000001,-0.1900470756528148,1.1014180462134657,0.5105106742387719,1.2436677680808006,-0.2448528626485408,-0.6633604417304478
saddle,0.25,1.7000000000000002,-0.19247517658397237,1.1346322363179429,0.5211735489528334,1.2778340901495635,-0.23984333098092936,-0.665188076098762
saddle,0.25,1.75,-0.19476899080625157,1.1679350606773362,0.531885956371014,1.3120210493045663,-0.2350127851708252,-0.6669100320180014
saddle,0.25,1.8,-0.19693741440565427,1.201321562639764,0.5426450040199939,1.346229655888913,-0.23035317578524012,-0.6685337795546716
saddle,0.25,1.85,-0.19898879456796295,1.234786932477998,0.5534485065114186,1.3804604908310605,-0.22585660369366456,-0.6700662613264176
saddle,0.25,1.9000000000000001,-0.20093067049881816,1.2683267390068749,0.564293374524106,1.4147142160415864,-0.22151598023885735,-0.6715137157935184
saddle,0.25,1.9500000000000002,-0.20277026558808128,1.3019369758696284,0.5751779933187021,1.4489909289077183,-0.21732403091218125,-0.6728820591961724
saddle,0.25,2.0,-0.20451409218633482,1.3356137030587958,0.58609980864386,1.4832908697528644,-0.21327425492465138,-0.6741766031140022
saddle,0.30000000000000004,0.0,0.095452952605541,0.16463556273982585,0.2552094811376784,0.0,-0.5877524586129275,0.0
saddle,0.30000000000000004,0.05,0.0776776028157618,0.1848500660800052,0.2620401746089311,0.060223937254005065,-0.5724313083818545,-0.415117329419332
saddle,0.30000000000000004,0.1,0.06061948970259105,0.20611493948876264,0.2691391696024236,0.11489532636570089,-0.5573324768058928,-0.4351787107584756
saddle,0.30000000000000004,0.15000000000000002,0.04431433500968625,0.2283392012813415,0.27649389803904734,0.16537096125018286,-0.5425074515706547,-0.45352581513108353
saddle,0.30000000000000004,0.2,0.028777215819164727,0.25144179779605763,0.2840943658159679,0.21261067833415456,-0.5279935755472454,-0.4703432620765767
saddle,0.30000000000000004,0.25,0.014008865637687396,0.27535043985226726,0.2919322022738172,0.25731326119169906,-0.5138179304361491,-0.48578918716076075
saddle,0.30000000000000004,0.30000000000000004,1.7655084773491315e-17,0.30000000000000004,0.30000000000000004,0.3000000000000001,-0.5,-0.49999999999999994
saddle,0.30000000000000004,0.35000000000000003,-0.013265718229075485,0.32533183614212935,0.30829088358098633,0.34106793646567923,-0.48655347267379,-0.5130942586202611
saddle,0.30000000000000004,0.4,-0.025809588861284594,0.3512926696862765,0.31679822700213117,0.38082488115082375,-0.47348749839749243,-0.5251757694917812
saddle,0.30000000000000004,0.45,-0.03765637173466891,0.37783424653940667,0.3255154768159534,0.41951309227788985,-0.460807582690792,-0.5363360623104407
saddle,0.30000000000000004,0.5,-0.048833169350115925,0.40491249088953774,0.3344360398493094,0.45732570046687976,-0.44851625461055933,-0.546656353983118
saddle,0.30000000000000004,0.55,-0.05936860485405745,0.43248722399049017,0.34355323782197816,0.4944183426044345,-0.4366135535527299,-0.5562091376937792
saddle,0.30000000000000004,0.6000000000000001,-0.06929215816675421,0.46052180298050815,0.3528602678462484,0.5309176073645272,-0.4250974498079773,-0.5650594288804976
saddle,0.30000000000000004,0.65,-0.0786337098174102,0.4889825777629887,0.36235024687341305,0.5669272159529839,-0.413964117022949,-0.5732658282310312
saddle,0.30000000000000004,0.7000000000000001,-0.08742308862361058,0.5178386407181875,0.3720161764094267,0.6025327342431653,-0.403208272951324,-0.5808813033861656
saddle,0.30000000000000004,0.75,-0.09568982559949316,0.5470617208776565,0.38185104020427774,0.6378050726275311,-0.39282333739291364,-0.587953931528222
saddle,0.30000000000000004,0.8,-0.10346286028222541,0.5766258035435834,0.3918477920131659,0.6728032761787581,-0.3828016976422317,-0.5945274260134896
saddle,0.30000000000000004,0.8500000000000001,-0.11077036684718597,0.6065069379526622,0.4019994136527718,0.7075766634688252,-0.3731348726034784,-0.6006416292991903
saddle,0.30000000000000004,0.9,-0.11763960134231456,0.6366830801839006,0.41229894714802584,0.7421665398318699,-0.3638136867377112,-0.606332912963097
saddle,0.30000000000000004,0.9500000000000001,-0.1240967929155307,0.6671338953912742,0.42273953233719674,0.7766075656503283,-0.3548284192176118,-0.6116345256078426
saddle,0.30000000000000004,1.0,-0.13016707647255357,0.6978406987111578,0.4333144596777324,0.8109288527026276,-0.3461689233993231,-0.6165769023183998
saddle,0.30000000000000004,1.05,-0.13587444057629136,0.7287862401133427,0.4440172056788859,0.8451548673619362,-0.33782474661236506,-0.6211879269402226
saddle,0.30000000000000004,1.1,-0.1412416361257146,0.7599545717848561,0.4548413357445393,0.8793062423284322,-0.32978532998647075,-0.6254931143711453
saddle,0.30000000000000004,1.1500000000000001,-0.14629026155156638,0.791330980266237,0.46578070035575814,0.9134002889111378,-0.322039964054826,-0.6295158945980367
saddle,0.30000000000000004,1.2000000000000002,-0.15104073370988638,0.8229019426146883,0.4768294008288523,0.9474515427869775,-0.31457791767718474,-0.6332777697897554
saddle,0.30000000000000004,1.25,-0.15551227707634965,0.8546548578022972,0.4879817358585131,0.9814722246959484,-0.30738855366400736,-0.6367984587578315
saddle,0.30000000000000004,1.3,-0.15972293938699686,0.8865781642775471,0.4992321595515507,1.0154726169252943,-0.300461412851972,-0.6400960391902116
saddle,0.30000000000000004,1.35,-0.1636897063562636,0.9186611127043081,0.5105754890147021,1.0494612694168068,-0.293786135894355,-0.6431871472256451
saddle,0.30000000000000004,1.4000000000000001,-0.16742848684389502,0.9508937536286912,0.5220067723181857,1.0834453206526116,-0.2873525937869797,-0.6460870582544546
saddle,0.30000000000000004,1.4500000000000002,-0.1709541510696883,0.9832668974087075,0.5335212538269276,1.1174307242919785,-0.2811509362074252,-0.6488097957565748
saddle,0.30000000000000004,1.5,-0.17428060603477383,1.0157720412747555,0.5451144497987734,1.1514223975610338,-0.2751715718696722,-0.651368256852277
saddle,0.30000000000000004,1.55,-0.17742081610173135,1.0484012226093515,0.5567820411457117,1.1854244154930402,-0.2694052410371198,-0.6537742852863909
saddle,0.30000000000000004,1.6,-0.18038692541832096,1.0811471261938777,0.568520136032585,1.219440043759724,-0.2638428975388177,-0.6560388139571629
saddle,0.30000000000000004,1.6500000000000001,-0.18319015208763195,1.1140029418092843,0.5803246491335825,1.253472068904584,-0.25847601032275325,-0.6581718256562127
saddle,0.30000000000000004,1.7000000000000002,-0.18584108063155694,1.146962266802086,0.5921922763364754,1.2875225507177794,-0.2532961100539111,-0.6601826115792182
saddle,0.30000000000000004,1.75,-0.18834946862067062,1.1800192671710632,0.6041194897947543,1.3215932468766445,-0.24829525041637301,-0.6620796542869072
saddle,0.30000000000000004,1.8,-0.19072442485296556,1.213168471462798,0.6161030670151563,1.3556854956406659,-0.24346575764783523,-0.6638707892752668
saddle,0.30000000000000004,1.85,-0.19297443487975355,1.2464047554364783,0.6281400144129508,1.3898003008512054,-0.23880026197692172,-0.6655632463408369
saddle,0.30000000000000004,1.9000000000000001,-0.19510739720933248,1.2797232744936111,0.6402275331491994,1.4239383913576682,-0.23429170448538617,-0.6671636959617425
saddle,0.30000000000000004,1.9500000000000002,-0.1971306541885241,1.3131196899970348,0.6523629542046873,1.4581002793567162,-0.22993335080295746,-0.6686782890063981
saddle,0.30000000000000004,2.0,-0.19905097729863105,1.346589725445075,0.6645433709736549,1.492286386247697,-0.22571890195853989,-0.6701126601539708
saddle,0.35000000000000003,0.0,0.10704285574563754,0.19427203453968986,0.29287201481251723,0.0,-0.5975306316379416,0.0
saddle,0.35000000000000003,0.05,0.08980823011200473,0.2137385648078416,0.30020719873623547,0.062462578579307086,-0.5829307249682459,-0.40023964057548733
saddle,0.35000000000000003,0.1,0.07316681770567168,0.23426470809570554,0.3078397288682136,0.11890171616691232,-0.5684776316669563,-0.4205153770010418
saddle,0.35000000000000003,0.15000000000000002,0.057170420438132745,0.25576215751152465,0.3157536304143862,0.17079471826017156,-0.5542295737671644,-0.43912364951328603
saddle,0.35000000000000003,0.2,0.041848096847201234,0.2781519900899723,0.3239362988901097,0.21918448382309105,-0.540229670461741,-0.4562366744934023
saddle,0.35000000000000003,0.25,0.027212749251887026,0.30136316247544775,0.3323773712502351,0.2648285763612861,-0.5265099707051017,-0.47200344357654106
saddle,0.35000000000000003,0.30000000000000004,0.013265718229075497,0.32533183614212935,0.3410679364656792,0.30829088358098633,-0.5130942586202613,-0.48655347267379
saddle,0.35000000000000003,0.35000000000000003,1.5306627632330005e-17,0.35,0.35000000000000003,0.3500000000000001,-0.5,-0.49999999999999994
saddle,0.35000000000000003,0.4,-0.012597440659680123,0.3753151052009336,0.3591661094888155,0.3902875980318415,-0.4872397349768591,-0.5124426218218778
saddle,0.35000000000000003,0.45,-0.024543998290404098,0.4012291093657119,0.36855910809292924,0.4294143377304671,-0.4748220737387805,-0.5239694631277706
saddle,0.35000000000000003,0.5,-0.035860187827720075,0.42769827130515015,0.37817197353973936,0.467587800000105,-0.4627524307578296,-0.5346589453359216
saddle,0.35000000000000003,0.55,-0.046568700322772306,0.4546824260798926,0.3879977095304841,0.5049751848777515,-0.4510335904089935,-0.5445812155434415
saddle,0.35000000000000003,0.6000000000000001,-0.05669370310857413,0.4821447974191041,0.3980293047903748,0.5417124601011791,-0.439666119790263,-0.5537993346949545
saddle,0.35000000000000003,0.65,-0.06626026927672171,0.5100516819610559,0.4082596988731173,0.577911108921967,-0.42864872649207564,-0.5623702243866772
saddle,0.35000000000000003,0.7000000000000001,-0.0752939265826514,0.5383720024402993,0.4186817658873611,0.6136631809633928,-0.4179785561692712,-0.5703454449565205
saddle,0.35000000000000003,0.75,-0.0838203440629537,0.5670771755140338,0.4292883679643074,0.6490450880118052,-0.4076513902061985,-0.5777718789132555
saddle,0.35000000000000003,0.8,-0.09186502425924488,0.5961408421588801,0.4400723480686627,0.6841205809146703,-0.3976618862058006,-0.5846922474766062
saddle,0.35000000000000003,0.8500000000000001,-0.0994530660416089,0.6255387033300054,0.4510265328188663,0.7189430709702862,-0.38800378085579407,-0.59114555402338
saddle,0.35000000000000003,0.9,-0.10660905256769838,0.6552483195602105,0.46214385375132655,0.7535573878015073,-0.3786699716538158,-0.5971675247095227
saddle,0.35000000000000003,0.9500000000000001,-0.11335683306272522,0.6852489205515433,0.4734172618192731,0.7880013178199284,-0.36965276535861974,-0.6027908700890593
saddle,0.35000000000000003,1.0,-0.11971947747743401,0.7155214139707016,0.4848398439927606,0.8223067193573028,-0.36094393265792124,-0.60804562121393
saddle,0.35000000000000003,1.05,-0.12571918229667936,0.7460479749261066,0.4964048290375439,0.8565004967173234,-0.35253484608378877,-0.6129593643111094
saddle,0.35000000000000003,1.1,-0.13137721621968776,0.7768122530736774,0.5081056133782299,0.8906053861469163,-0.3444165846475925,-0.6175574598526746
saddle,0.35000000000000003,1.1500000000000001,-0.13671384280975132,0.8077990040658467,0.5199356855630195,0.9246406565784447,-0.33658009030578245,-0.6218632026497076
saddle,0.35000000000000003,1.2000000000000002,-0.14174842470840235,0.8389942036066326,0.5318889111198633,0.9586225062274794,-0.32901607147918727,-0.625898094507726
saddle,0.35000000000000003,1.25,-0.14649925166258382,0.8703847611367727,0.5439591716461482,0.992564712919573,-0.3217153218878706,-0.6296818654388768
saddle,0.35000000000000003,1.3,-0.1509836758269564,0.9019586431905339,0.5561406610893347,1.0264788615167715,-0.3146685941956134,-0.633232718537945
saddle,0.35000000000000003,1.35,-0.1552180945427404,0.9337045191214792,0.5684278278526093,1.0603747016438474,-0.30786670079315104,-0.6365674312614025
saddle,0.35000000000000003,1.4000000000000001,-0.1592179598586866,0.9656121043599339,0.5808153419084258,1.0942604357149743,-0.3013005810504079,-0.6397014615105132
saddle,0.35000000000000003,1.4500000000000002,-0.16299782046063094,0.9976716461230443,0.5932981340099223,1.1281429317102132,-0.29496131871716513,-0.6426490647784613
saddle,0.35000000000000003,1.5,-0.16657127954688145,1.0298741942306324,0.6058711280087289,1.162028022483028,-0.28884030268146194,-0.6454233335934497
saddle,0.35000000000000003,1.55,-0.1699512230376188,1.062211331337351,0.618529899711374,1.1959204087044624,-0.2829289256374844,-0.6480364365046296
saddle,0.35000000000000003,1.6,-0.1731496562545033,1.0946753894738328,0.6312699865545307,1.2298240757305035,-0.27721894550246146,-0.6504995436235934
saddle,0.35000000000000003,1.6500000000000001,-0.17617780963096763,1.1272590264311,0.6440870765226477,1.2637423279848803,-0.27170239301307664,-0.6528229542770134
saddle,0.35000000000000003,1.7000000000000002,-0.17904625161196783,1.1599555405627786,0.6569773195184878,1.2976777840414657,-0.26637144814719194,-0.6550162224036652
saddle,0.35000000000000003,1.75,-0.18176484261505318,1.1927586491772215,0.6699369780267072,1.3316325886854954,-0.2612186007637029,-0.6570881543712785
saddle,0.35000000000000003,1.8,-0.18434274991789767,1.2256624738662554,0.6829622576655779,1.3656085308621466,-0.2562367071324917,-0.6590468495622278
saddle,0.35000000000000003,1.85,-0.18678862087626086,1.2586615569914792,0.6960499647756603,1.3996069000702183,-0.25141873264285447,-0.6608998569195342
saddle,0.35000000000000003,1.9000000000000001,-0.18911051043178176,1.29175084948574,0.7091969872164536,1.433628708230081,-0.24675795745673176,-0.6626541408848071
saddle,0.35000000000000003,1.9500000000000002,-0.19131586724467056,1.3249254399055164,0.7223999433429724,1.467674823603798,-0.24224808101475115,-0.6643160898583373
saddle,0.35000000000000003,2.0,-0.1934117779969558,1.3581809832917915,0.7356564115138731,1.5017456672626055,-0.23788279047262792,-0.6658917164201368
saddle,0.4,0.0,0.11763572764853795,0.2243725180142528,0.32985353326280575,0.0,-0.6063297185925641,0.0
saddle,0.4,0.05,0.10097565812399267,0.2431266379254667,0.33759149522845283,0.06476068031391434,-0.5924319860743448,-0.3860367105289435
saddle,0.4,0.1,0.08479205708282096,0.2629459831612469,0.3456546651530658,0.12301400056758255,-0.5786121819343427,-0.4064577996756601
saddle,0.4,0.15000000000000002,0.06915051716711028,0.28374533876279273,0.35402360438445446,0.176361030503413,-0.5649340821433154,-0.42526401544556963
saddle,0.4,0.2,0.05409246841003214,0.30544797056442696,0.36268297017383894,0.22593027643561578,-0.5514457982522236,-0.44261442767940573
saddle,0.4,0.25,0.039641806442624876,0.32798467469449993,0.3716202506787748,0.2725400282958704,-0.5381838035863072,-0.4586482241951615
saddle,0.4,0.30000000000000004,0.025809588861284614,0.3512926696862765,0.38082488115082375,0.31679822700213117,-0.5251757694917812,-0.47348749839749243
saddle,0.4,0.35000000000000003,0.012597440659680124,0.3753151052009336,0.3902875980318415,0.3591661094888155,-0.5124426218218778,-0.4872397349768591
saddle,0.4,0.4,2.6837367426376667e-17,0.4,0.4,0.4000000000000001,-0.5,-0.49999999999999994
saddle,0.4,0.45,-0.011993260697488095,0.4252999864614815,0.40995422667314246,0.43957952773992615,-0.4878593437687874,-0.5118527724819786
saddle,0.4,0.5,-0.0233966848599275,0.4511715128635807,0.42014274258526607,0.4781271293182856,-0.47602869150931704,-0.5228734883888525
saddle,0.4,0.55,-0.03422741097493662,0.4775747499178733,0.4305581945877417,0.51582182571699,-0.46451328186077023,-0.5331298256287456
saddle,0.4,0.6000000000000001,-0.04450458342132211,0.5044729772961644,0.44119331749981616,0.5528091536192868,-0.4533160228567681,-0.5426827649938056
saddle,0.4,0.65,-0.054248734352492625,0.5318323834971486,0.45204087438454765,0.5892084558168462,-0.4424378664259055,-0.5515874675448061
saddle,0.4,0.7000000000000001,-0.06348130364627498,0.5596218493765146,0.4630936329976523,0.6251183135950753,-0.43187810358216244,-0.5598940110827003
saddle,0.4,0.75,-0.07222425919356845,0.5878126736060921,0.47434436654333695,0.660620658855932,-0.42163460579799605,-0.5676480064208527
saddle,0.4,0.8,-0.08049978120696184,0.6163782590928925,0.4857858540276774,0.6957839447662063,-0.41170404272127104,-0.5748911037813699
saddle,0.4,0.8500000000000001,-0.08832999111022494,0.6452939797458955,0.4974108617774633,0.7306656341493013,-0.4020820922271658,-0.5816614058971292
saddle,0.4,0.9,-0.09573681541633648,0.6745371522186424,0.5092122576502089,0.7653140741293548,-0.39276352247079094,-0.5879938906284117
saddle,0.4,0.9500000000000001,-0.10274174504252691,0.7040866963897427,0.5211829152879263,0.7997701302228282,-0.3837424330947427,-0.5939206555109251
saddle,0.4,1.0,-0.10936576533464515,0.7339230609014686,0.5333158225340527,0.8340683725994787,-0.3750123126850035,-0.5994712381212672
saddle,0.4,1.05,-0.11562924292736702,0.7640281506830626,0.5456040854434666,0.8682381043664741,-0.36656617011480064,-0.604672839581345
saddle,0.4,1.1,-0.12155183072750445,0.7943850851880551,0.5580409074509048,0.9023042162646664,-0.3583966647061543,-0.6095505153205142
saddle,0.4,1.1500000000000001,-0.12715247581393757,0.8249783213516894,0.5706197399348725,0.9362877972232034,-0.3504961115134695,-0.6141274100819288
saddle,0.4,1.2000000000000002,-0.1324492882961383,0.8557933302820956,0.5833340992895254,0.9702068171017486,-0.34285669266307417,-0.6184248445010423
saddle,0.4,1.25,-0.13745960699798676,0.8868166246473752,0.5961777751161328,1.0040764949615046,-0.3354704055531773,-0.622462534613921
saddle,0.4,1.3,-0.14219992929987077,0.9180356882952745,0.6091447041208432,1.037909772560708,-0.328329210854181,-0.6262586760276226
saddle,0.4,1.35,-0.14668594584768885,0.9494388733401068,0.6222290650303627,1.0717176071336991,-0.3214250365984441,-0.6298300928406715
saddle,0.4,1.4000000000000001,-0.15093253256010894,0.9810153375551027,0.6354252452895848,1.1055092770093442,-0.3147498489910536,-0.633192334571502
saddle,0.4,1.4500000000000002,-0.15495376912920433,1.0127549538639025,0.6487278550188768,1.1392926190635666,-0.30829568740220104,-0.6363597796287916
saddle,0.4,1.5,-0.15876296886954677,1.0446484035294756,0.6621317651592443,1.1730742209357348,-0.3020546823514796,-0.6393457350053622
saddle,0.4,1.55,-0.1623726651139404,1.076686818874871,0.6756319738188705,1.2068596509624943,-0.2960191461477781,-0.6421624912075918
saddle,0.4,1.6,-0.165794658247688,1.1088620491432175,0.6892236545410665,1.2406535831833285,-0.2901815668720396,-0.644821415779352
saddle,0.4,1.6500000000000001,-0.1690401286542767,1.1411665138069447,0.7029025048890393,1.274459800506866,-0.28453448182201624,-0.6473330894170919
saddle,0.4,1.7000000000000002,-0.1721195367397357,1.1735931229500727,0.7166642365613282,1.3082814972207157,-0.2790707137272994,-0.6497072700376191
saddle,0.4,1.75,-0.17504265055709242,1.2061351724208482,0.7305044823659148,1.3421213883783725,-0.273783398771561,-0.6519529511836667
saddle,0.4,1.8,-0.17781875863496846,1.2387864364850492,0.7444196394999089,1.3759815093541063,-0.2686656683780634,-0.6540785569294933
saddle,0.4,1.85,-0.18045650584056158,1.2715411698315269,0.7584059679196545,1.4098635892597537,-0.26371100500251865,-0.6560918425346878
saddle,0.4,1.9000000000000001,-0.18296400620458625,1.3043938943175235,0.7724599463602344,1.4437689866155279,-0.25891310085705155,-0.6580000047147312
saddle,0.4,1.9500000000000002,-0.1853488734226161,1.3373395466641107,0.7865782748901331,1.477698740732929,-0.25426585806471125,-0.6598097251652298
saddle,0.4,2.0,-0.18761824960294873,1.3703733208469777,0.800757873046832,1.5116536173361537,-0.2497633888244057,-0.6615272100246132
saddle,0.45,0.0,0.12731281536138903,0.2548907487879796,0.3662956321651346,0.0,-0.6142579387858077,0.0
saddle,0.45,0.05,0.11124994342533367,0.2729670606743928,0.37435067817663664,0.06711559183836882,-0.6010407169446457,-0.3724916865846355
saddle,0.45,0.1,0.09555486870408496,0.29211092245272513,0.38275776495736547,0.12722805654547578,-0.5878391520680508,-0.3929950779538022
saddle,0.45,0.15000000000000002,0.08030463974960997,0.3122404162749555,0.3914940635648931,0.18206492196099777,-0.5747213583551685,-0.4119409669484088
saddle,0.45,0.2,0.06555136112110214,0.33328132208849276,0.4005414716923245,0.23284251020170357,-0.561739584790944,-0.42947484079850107
saddle,0.45,0.25,0.051328659296411706,0.3551663612880172,0.409885257791689,0.28044157772583783,-0.5489341119810389,-0.4457256338865741
saddle,0.45,0.30000000000000004,0.0376563717346689,0.37783424653940667,0.41951309227788985,0.3255154768159534,-0.5363360623104407,-0.460807582690792
saddle,0.45,0.35000000000000003,0.02454399829040407,0.4012291093657119,0.42941433773046717,0.3685591080929292,-0.5239694631277705,-0.47482207373878055
saddle,0.45,0.4,0.011993260697488094,0.4252999864614815,0.43957952773992615,0.40995422667314246,-0.5118527724819786,-0.4878593437687874
saddle,0.45,0.45,2.4278688668031595e-17,0.44999999999999996,0.45,0.45000000000000007,-0.5,-0.49999999999999994
saddle,0.45,0.5,-0.011444376107415714,0.47528624494149774,0.460667621414928,0.48893413265197844,-0.4884215637055599,-0.5113163170752677
saddle,0.45,0.55,-0.022351803912389508,0.5011190743509996,0.4715746069986551,0.5269477636920984,-0.47712492712874527,-0.5218733600332455
saddle,0.45,0.6000000000000001,-0.03273670976544754,0.527462049599017,0.48271338568372857,0.5641961975161845,-0.4661151040618105,-0.5317299218263417
saddle,0.45,0.65,-0.04261534842903523,0.5542814778799274,0.4940765166342814,0.6008067590990788,-0.45539505000709524,-0.5409393204686042
saddle,0.45,0.7000000000000001,-0.05200527854236658,0.5815461671905875,0.5056566371195819,0.6368846436838907,-0.4449659778653121,-0.5495500691860266
saddle,0.45,0.75,-0.06092493707375278,0.6092273343857374,0.5174464256254476,0.6725173456178002,-0.4348276243826365,-0.5576064356459247
saddle,0.45,0.8,-0.06939332330074449,0.637298341861762,0.5294386195407403,0.7077780251658473,-0.424978442628865,-0.5651489390423948
saddle,0.45,0.8500000000000001,-0.07742968571843196,0.6657343926026272,0.5416259616099754,0.7427281843483396,-0.4154158329692888,-0.572214719942114
saddle,0.45,0.9,-0.08505334557115052,0.6945125170722738,0.5540012727506639,0.7774196871331291,-0.4061362510646513,-0.5788379268596267
saddle,0.45,0.9500000000000001,-0.09228348548768535,0.7236113946381517,0.5665574213392901,0.8118964392860827,-0.3971353856209676,-0.5850499854608026
saddle,0.45,1.0,-0.09913901707864341,0.7530112380832338,0.579287359037915,0.8461956956564737,-0.38840826834834064,-0.5908798668753602
saddle,0.45,1.05,-0.1056384570098603,0.7826935676181629,0.5921841244709142,0.8803491408696252,-0.37994939530171606,-0.5963543049311041
saddle,0.45,1.1,-0.11179984386741,0.8126412527617488,0.6052408761257998,0.9143837553970596,-0.37175281590404935,-0.6014979998864585
saddle,0.45,1.1500000000000001,-0.1176406894477141,0.8428383613644246,0.6184509628011721,0.9483225086301759,-0.3638121913189357,-0.6063338102462323
saddle,0.45,1.2000000000000002,-0.12317785502094483,0.8732699884997077,0.6318077822303096,0.9821850476372407,-0.3561209695862561,-0.6108828488515166
saddle,0.45,1.25,-0.12842760799852715,0.903922326296468,0.6453050105204317,1.0159880762100613,-0.34867232755335326,-0.6151646998963182
saddle,0.45,1.3,-0.1334055249925438,0.9347824566038272,0.658936450998205,1.0497458664114128,-0.34145933141072043,-0.6191974846464928
saddle,0.45,1.35,-0.13812650901058976,0.9658383415977746,0.6726961202767076,1.0834705715342714,-0.33447494822394436,-0.6229980008078595
saddle,0.45,1.4000000000000001,-0.14260474260595637,0.9970787724199155,0.6865781316529316,1.117172583780694,-0.3277121563110585,-0.6265817924309295
saddle,0.45,1.4500000000000002,-0.14685378057304713,1.0284932694303361,0.7005769766430914,1.1508606622184057,-0.3211638513702202,-0.6299633168471376
saddle,0.45,1.5,-0.15088646885523774,1.0600720675182589,0.7146872650934057,1.1845422741891256,-0.31482301558933434,-0.6331559593459085
saddle,0.45,1.55,-0.1547149718420318,1.0918060283447995,0.7289037503901076,1.2182237641292342,-0.30868273057942225,-0.6361721243830414
saddle,0.45,1.6,-0.1583508557819685,1.1236865998430232,0.7432215797386619,1.251910413521295,-0.3027360966552081,-0.6390233609047234
saddle,0.45,1.6500000000000001,-0.16180500270244333,1.1557058737890922,0.7576358952661497,1.2856067365012682,-0.2969764254912445,-0.6417203461808293
saddle,0.45,1.7000000000000002,-0.16508774177887095,1.1878562882538293,0.772142260365479,1.3193164321915165,-0.2913970799804436,-0.6442730335648629
saddle,0.45,1.75,-0.16820877739869083,1.2201309579965256,0.786736262211303,1.3530426337439085,-0.2859916477824294,-0.6466906350015368
saddle,0.45,1.8,-0.17117727794983714,1.2525233103570477,0.8014137765040866,1.3867878968892102,-0.2807538460113465,-0.6489817238950857
saddle,0.45,1.85,-0.1740019080569297,1.2850272181717606,0.8161710268379612,1.4205542613396525,-0.2756775143951177,-0.6511542889799081
saddle,0.45,1.9000000000000001,-0.1766907086204187,1.3176369374234842,0.8310037954235758,1.4543435604399242,-0.27075688611664395,-0.653215667770162
saddle,0.45,1.9500000000000002,-0.1792514425716657,1.350347061796492,0.8459091519097396,1.4881569400024974,-0.26598600983573234,-0.6551728341221618
saddle,0.45,2.0,-0.18169117829636916,1.3831525736537464,0.860882978763247,1.521995656637966,-0.2613595640179078,-0.6570320983759995
saddle,0.5,0.0,0.13615115532716127,0.28578562860307277,0.40231047399098857,0.0,-0.6214106173273525,0.0
saddle,0.5,0.05,0.12069837449503384,0.30321759338606075,0.4106101379111484,0.06952452275430542,-0.6088500426993775,-0.35958535218354787
saddle,0.5,0.1,0.1055134416658041,0.32171643588423515,0.4192875778411436,0.13153952861245755,-0.5962494793840948,-0.3801138754823295
saddle,0.5,0.15000000000000002,0.09068242705211643,0.3412037738606668,0.42831683275122956,0.18790114326580548,-0.5836800725158573,-0.39914605465654246
saddle,0.5,0.2,0.07626641307102563,0.3616081501972724,0.4376771002833869,0.23991538947911073,-0.5711973503711529,-0.41681361173667825
saddle,0.5,0.25,0.062307447946745156,0.38286422425174654,0.4473514382374862,0.28852702202286834,-0.558844744045021,-0.4332349847983827
saddle,0.5,0.30000000000000004,0.048833169350115925,0.40491249088953774,0.45732570046687976,0.3344360398493094,-0.546656353983118,-0.44851625461055933
saddle,0.5,0.35000000000000003,0.035860187827720054,0.42769827130515015,0.467587800000105,0.3781719735397393,-0.5346589453359216,-0.4627524307578297
saddle,0.5,0.4,0.023396684859927453,0.45117151286358076,0.4781271293182856,0.42014274258526607,-0.5228734883888525,-0.47602869150931704
saddle,0.5,0.45,0.011444376107415723,0.4752862449414977,0.48893413265197844,0.460667621414928,-0.5113163170752677,-0.4884215637055599
saddle,0.5,0.5,2.1949114063945437e-17,0.5,0.5,0.5000000000000001,-0.5,-0.49999999999999994
saddle,0.5,0.55,-0.01094352936402234,0.5252737101130608,0.5113164405280807,0.5383434430631334,-0.4889340146031749,-0.5108263201559042
saddle,0.5,0.6000000000000001,-0.021396223297213083,0.5510711296801574,0.5228755184172504,0.5758632379053211,-0.47812527302244434,-0.5209570263440287
saddle,0.5,0.65,-0.031370311946114386,0.5773588071461653,0.5346695374933221,0.6126948430242465,-0.4675785367763213,-0.5304435049523317
saddle,0.5,0.7000000000000001,-0.04087968298476466,0.6041057094659374,0.5466909623258092,0.648950169551791,-0.45729674940374915,-0.5393326274060978
saddle,0.5,0.75,-0.049939432137506394,0.6312829876656946,0.5589323674346185,0.6847223206494718,-0.4472813073027908,-0.547667264073275
saddle,0.5,0.8,-0.05856551117086221,0.658863945154953,0.571386423670831,0.7200892043455167,-0.43753227175733883,-0.5554867335687345
saddle,0.5,0.8500000000000001,-0.06677441566266556,0.6868237720944285,0.5840458615874337,0.7551163621271908,-0.4280485770766379,-0.5628271632239027
saddle,0.5,0.9,-0.07458294636221874,0.7151393324268136,0.5969034686020273,0.7898591702801914,-0.418828191073358,-0.5697218148905822
saddle,0.5,0.9500000000000001,-0.08200803373648466,0.7437891120872622,0.60995212967992,0.8243645607924044,-0.40986823036619385,-0.5762013829699515
saddle,0.5,1.0,-0.08906653268010518,0.7727530758960452,0.623184760602856,0.8586724751358445,-0.4011651372189448,-0.5822941977043092
saddle,0.5,1.05,-0.09577515766332753,0.8020125931304142,0.636594440026626,0.8928169144480655,-0.3927147085820347,-0.5880264940147915
saddle,0.5,1.1,-0.10215030637199424,0.8315502184194377,0.6501742931775509,0.9268269513296684,-0.38451228020442435,-0.5934225361173894
saddle,0.5,1.1500000000000001,-0.10820802042962444,0.8613497226119673,0.663917591033995,0.9607274329129519,-0.3765527580172207,-0.5985048207237971
saddle,0.5,1.2000000000000002,-0.11396391226050644,0.8913959406925699,0.6778177568297494,0.9945396178134325,-0.368830703357914,-0.6032942169957428
saddle,0.5,1.25,-0.11943309523700613,0.9216747066843274,0.6918683345835852,1.0282817264291935,-0.36134042780042464,-0.607810081552623
saddle,0.5,1.3,-0.12463018256141148,0.9521728229327981,0.7060630947825196,1.0619693307424547,-0.3540760051720372,-0.6120704065394859
saddle,0.5,1.35,-0.12956918094399628,0.9828779093519531,0.7203958273679946,1.0956158374231995,-0.34703143813782017,-0.6160918607999917
saddle,0.5,1.4000000000000001,-0.1342636130221035,1.0137784124248352,0.734860744413563,1.1292326044300083,-0.34020050996125284,-0.6198900007437638
saddle,0.5,1.4500000000000002,-0.13872634300878625,1.0448635479738764,0.749452008828933,1.1628294446065859,-0.3335770630472271,-0.6234792241998014
saddle,0.5,1.5,-0.14296970482587504,1.076123196649052,0.7641641284629019,1.1964146659142758,-0.3271548489234493,-0.6268729574849078
saddle,0.5,1.55,-0.14700545257843423,1.1075479117021998,0.7789918103348177,1.2299953419425702,-0.320927635802163,-0.6300836869642272
saddle,0.5,1.6,-0.15084472307055694,1.1391288145911316,0.7939297805478814,1.263577551340334,-0.31488930901102863,-0.6331229920564858
saddle,0.5,1.6500000000000001,-0.15449817943076619,1.1708576668115058,0.808973291197689,1.297166316749274,-0.3090336884050569,-0.6360017133866591
saddle,0.5,1.7000000000000002,-0.15797583823091332,1.2027265752064182,0.8241173807303068,1.3307660231361005,-0.30335484464416695,-0.6387298632684347
saddle,0.5,1.75,-0.16128727678012342,1.234728361186079,0.8393576503345556,1.3643802231722624,-0.2978468116664615,-0.6413168302642022
saddle,0.5,1.8,-0.16444152178280905,1.2668561164788588,0.8546897250525897,1.3980119367097337,-0.2925038088934757,-0.6437713272450156
saddle,0.5,1.85,-0.16744711964710954,1.299103458591636,0.8701094656882704,1.431663649980288,-0.2873201704595249,-0.6461014778245826
saddle,0.5,1.9000000000000001,-0.1703121376749255,1.3314643627052343,0.8856128721792473,1.4653374174193579,-0.28229038652613464,-0.6483148445585104
saddle,0.5,1.9500000000000002,-0.17304420385574518,1.3639331452296248,0.9011961774016539,1.4990348898897492,-0.27740907725641356,-0.650418483636301
saddle,0.5,2.0,-0.17565051593159978,1.3965045086714694,0.9168557839949687,1.5327573872816083,-0.27267101802061805,-0.6524189726943873
saddle,0.55,0.0,0.1442231839518317,0.3170205301598862,0.43798739627362676,0.0,-0.6278719486900428,0.0
saddle,0.55,0.05,0.12938519246827682,0.3338403601764849,0.4464702296575584,0.07198461638644874,-0.6159425236726855,-0.34729642602785765
saddle,0.55,0.1,0.11472401939194458,0.351723780524317,0.455355420964084,0.13594387934128405,-0.6039238523124787,-0.3677988317111073
saddle,0.55,0.15000000000000002,0.10033260021610453,0.37059605168914295,0.46461413429098997,0.19386421752157934,-0.591889010048425,-0.3868687113012572
saddle,0.55,0.2,0.08627922666957402,0.39038852948577085,0.47422306575576634,0.24714288173089388,-0.5798958757135405,-0.4046242372009195
saddle,0.55,0.25,0.07261309276789554,0.41103821515925026,0.48416311390983696,0.29678997834628773,-0.5679903984821358,-0.4211732508506499
saddle,0.55,0.30000000000000004,0.05936860485405748,0.4324872239904901,0.4944183426044345,0.3435532378219782,-0.5562091376937792,-0.43661355355272985
saddle,0.55,0.35000000000000003,0.046568700322772286,0.4546824260798926,0.5049751848777515,0.3879977095304841,-0.5445812155434415,-0.4510335904089935
saddle,0.55,0.4,0.03422741097493661,0.4775747499178733,0.51582182571699,0.4305581945877417,-0.5331298256287456,-0.46451328186077023
saddle,0.55,0.45,0.02235180391238956,0.5011190743509997,0.5269477636920983,0.47157460699865517,-0.5218733600332456,-0.4771249271287452
saddle,0.55,0.5,0.010943529364022313,0.5252737101130608,0.5383434430631334,0.5113164405280807,-0.5108263201559042,-0.4889340146031749
saddle,0.55,0.55,1.981919121170999e-17,0.55,0.55,0.5500000000000002,-0.5,-0.49999999999999994
saddle,0.55,0.6000000000000001,-0.010484678328033955,0.57526222987037,0.5619090718633456,0.58780078684734,-0.48940302580998213,-0.5103769962763153
saddle,0.55,0.65,-0.020518963966527713,0.6010271280927795,0.5740626518603337,0.6248625592562227,-0.47904178944375225,-0.5201143758506659
saddle,0.55,0.7000000000000001,-0.030113292784705627,0.6272638785647648,0.5864529914516192,0.6613040538362331,-0.46892078991583896,-0.5292573030055473
saddle,0.55,0.75,-0.039279599132015994,0.653943810362176,0.5990725246368334,0.6972240580583139,-0.45904291832897715,-0.5378471893874839
saddle,0.55,0.8,-0.04803093797092681,0.6810401759821377,0.611913830925562,0.7327052721820635,-0.44940968172600954,-0.5459220988116591
saddle,0.55,0.8500000000000001,-0.056381165288045806,0.7085281250747759,0.6249696001133299,0.7678173089840588,-0.44002140256123246,-0.553517086717335
saddle,0.55,0.9,-0.0643446702881231,0.7363845103312069,0.6382325994599068,0.8026190494820068,-0.43087739522035373,-0.5606644899475292
saddle,0.55,0.9500000000000001,-0.07193618821277709,0.7645877012804728,0.6516957080493185,0.8371604655258085,-0.42197607963867206,-0.5673942088290795
saddle,0.55,1.0,-0.07917060521726577,0.7931175194553991,0.6653518866649526,0.8714841269284362,-0.4133151276964518,-0.5737339149965477
saddle,0.55,1.05,-0.08606281541988815,0.821955090460978,0.679194182921764,0.905626396869206,-0.404891571386849,-0.579709250762732
saddle,0.55,1.1,-0.09262762020836303,0.8510828415073395,0.6932157759779414,0.9396183824294598,-0.39670187772638155,-0.5853440186833406
saddle,0.55,1.1500000000000001,-0.0988795913510989,0.8804842746770167,0.7074099013517764,0.9734867890789046,-0.3887420849983972,-0.5906603011470289
saddle,0.55,1.2000000000000002,-0.10483303809085893,0.9101439730539173,0.7217699551439065,1.0072545213871966,-0.3810078239474107,-0.5956786365909549
saddle,0.55,1.25,-0.11050195173632645,0.9400475857091841,0.7362895355371821,1.0409412218777492,-0.3734943751432859,-0.6004181474075599
saddle,0.55,1.3,-0.11589987351053954,0.9701815678197739,0.7509622396376585,1.0745638520531804,-0.3661968411789764,-0.6048965808388568
saddle,0.55,1.35,-0.12103997034613094,1.000533276857539,0.7657819608455397,1.108136919878829,-0.3591100522874138,-0.6091305035426571
saddle,0.55,1.4000000000000001,-0.12593493090314503,1.0310909064955036,0.7807427012849952,1.141672918854154,-0.35222871702468406,-0.6131353283763259
saddle,0.55,1.4500000000000002,-0.13059697735437945,1.0618433757323096,0.7958386618587063,1.175182563647318,-0.34554742459700166,-0.6169254228465378
saddle,0.55,1.5,-0.1350378267008214,1.0927802284323984,0.8110641606112045,1.2086750706259581,-0.3390607221415931,-0.620514163175041
saddle,0.55,1.55,-0.13926873274157758,1.1238917736429757,0.8264137962347559,1.242158289278344,-0.3327630797706116,-0.6239140427507442
saddle,0.55,1.6,-0.14330041893295412,1.1551687941764148,0.8418822182484664,1.2756389825712497,-0.32664901816329694,-0.6271366828155996
saddle,0.55,1.6500000000000001,-0.14714317351084763,1.1866027877472265,0.8574644698312776,1.309122832893143,-0.3207129970692681,-0.6301929652978107
saddle,0.55,1.7000000000000002,-0.15080673459210717,1.2181855825752639,0.8731555124712127,1.3426147703175744,-0.3149496236033516,-0.6330929904777869
saddle,0.55,1.75,-0.1543004340444833,1.249909698381953,0.8889507686805266,1.3761188671060165,-0.30935346443108847,-0.6358462345917315
saddle,0.55,1.8,-0.1576331193629014,1.2817680122999475,0.9048457591461608,1.4096385831469902,-0.3039192008365029,-0.6384615253583424
saddle,0.55,1.85,-0.16081313491521895,1.3137537762441591,0.9208359041511853,1.443176911767689,-0.2986417001772878,-0.6409470609303228
saddle,0.55,1.9000000000000001,-0.16384850471713283,1.3458607492978056,0.9369173556903072,1.476736162603671,-0.29351574963341776,-0.6433105818476273
saddle,0.55,1.9500000000000002,-0.16674675719439352,1.3780830032975435,0.9530860532497811,1.5103183573623973,-0.28853638038487706,-0.6455592592430175
saddle,0.55,2.0,-0.16951500977646214,1.41041490025189,0.9693380172388578,1.5439251721245322,-0.2836987666937202,-0.6476997836779492
saddle,0.6000000000000001,0.0,0.15159662289365117,0.34856274716107777,0.4733977927591747,0.0,-0.6337165161913102,0.0
saddle,0.6000000000000001,0.05,0.13737119161930741,0.36480135444263134,0.4820117164500232,0.07449296559101527,-0.622391509919044,-0.33560215789039943
saddle,0.6000000000000001,0.1,0.12324061288253335,0.3820979485635735,0.49105123515492494,0.14043648113805954,-0.6109342132198305,-0.3560328455598818
saddle,0.6000000000000001,0.15000000000000002,0.10930255647712965,0.4003814895683893,0.5004850406613036,0.1999485045011868,-0.5994185152938886,-0.3750965789271749
saddle,0.6000000000000001,0.2,0.09563092028095188,0.41958631368659044,0.5102875362842696,0.25451878563457164,-0.5879038359127723,-0.392898307096185
saddle,0.6000000000000001,0.25,0.0822807196688448,0.43965175024424674,0.5204376216479383,0.30522388640054715,-0.5764379582130629,-0.40953544453582424
saddle,0.6000000000000001,0.30000000000000004,0.06929215816675424,0.46052180298050815,0.5309176073645271,0.35286026784624847,-0.5650594288804978,-0.42509744980797726
saddle,0.6000000000000001,0.35000000000000003,0.05669370310857413,0.4821447974191041,0.5417124601011791,0.3980293047903748,-0.5537993346949545,-0.439666119790263
saddle,0.6000000000000001,0.4,0.0445045834213221,0.5044729772961644,0.5528091536192868,0.44119331749981616,-0.5426827649938056,-0.4533160228567681
saddle,0.6000000000000001,0.45,0.032736709765447534,0.5274620495990171,0.5641961975161845,0.48271338568372857,-0.5317299218263417,-0.4661151040618105
saddle,0.6000000000000001,0.5,0.021396223297213038,0.5510711296801575,0.5758632379053211,0.5228755184172504,-0.5209570263440287,-0.4781252730224444
saddle,0.6000000000000001,0.55,0.010484678328033927,0.57526222987037,0.58780078684734,0.5619090718633455,-0.5103769962763153,-0.4894030258099822
saddle,0.6000000000000001,0.6000000000000001,1.7864308593608526e-17,0.6000000000000001,0.6000000000000001,0.6000000000000002,-0.5,-0.49999999999999994
saddle,0.6000000000000001,0.65,-0.0100627522205692,0.6252516689352066,0.612452509169757,0.6373005361009524,-0.4898338981526603,-0.5099634812617166
saddle,0.6000000000000001,0.7000000000000001,-0.019710775809717456,0.6509865975589757,0.6251503035092529,0.6739363713296357,-0.47988459465821837,-0.5193368615934338
saddle,0.6000000000000001,0.75,-0.028953027269550315,0.677176294218482,0.638085636952219,0.7100120645099087,-0.47015632797022916,-0.5281600394478461
saddle,0.6000000000000001,0.8,-0.03779982070864111,0.7037942014136547,0.6512509674531062,0.7456151637846243,-0.4606519068574002,-0.5364697761371475
saddle,0.6000000000000001,0.8500000000000001,-0.04626249806257778,0.7308154570050258,0.6646389155954924,0.7808193904408605,-0.451372907846076,-0.5443000074063731
saddle,0.6000000000000001,0.9,-0.05435314650099696,0.7582168471464141,0.6782422201726551,0.8156871408281791,-0.4423198542898601,-0.5516821063810181
saddle,0.6000000000000001,0.9500000000000001,-0.062084388224530405,0.7859767469279343,0.6920537457611387,0.8502714320799426,-0.4334923433873655,-0.5586451362220299
saddle,0.6000000000000001,1.0,-0.06946918664672637,0.8140749046654893,0.7060664656176356,0.8846174790776797,-0.42488917773140994,-0.5652160530688476
saddle,0.6000000000000001,1.05,-0.07652068526185085,0.8424923401060005,0.7202734486596466,0.9187639659549408,-0.41650848099186305,-0.5714198852523867
saddle,0.6000000000000001,1.1,-0.08325208733023967,0.8712112283355052,0.7346678781661837,0.9527440612092649,-0.4083477839657763,-0.5772799037990494
saddle,0.6000000000000001,1.1500000000000001,-0.08967652928462728,0.9002150058538821,0.7492430131133996,0.9865862876762377,-0.4004041342386124,-0.5828177496307292
saddle,0.6000000000000001,1.2000000000000002,-0.09580704187827781,0.9294880428688073,0.7639923054316001,1.0203151469707747,-0.3926741118557756,-0.5880536045959397
saddle,0.6000000000000001,1.25,-0.10165642316508872,0.9590157242742474,0.7789092861069732,1.0539517763213557,-0.38515396510345223,-0.5930062589594555
saddle,0.6000000000000001,1.3,-0.10723720705750193,0.9887843499167843,0.7939876309534342,1.087514394333985,-0.37783963918903224,-0.5976932382564671
saddle,0.6000000000000001,1.35,-0.11256160036148417,1.018780985083446,0.8092211218574248,1.1210187335761141,-0.3707268531392295,-0.6021308830823114
saddle,0.6000000000000001,1.4000000000000001,-0.11764150018982562,1.048993642573321,0.8246038092166866,1.1544783027638599,-0.36381107708558624,-0.6063344788067273
saddle,0.6000000000000001,1.4500000000000002,-0.1224883813417995,1.0794109108250152,0.8401297721489602,1.1879048108836123,-0.3570876904321969,-0.6103182623367905
saddle,0.6000000000000001,1.5,-0.12711334451366166,1.1100221454618724,0.8557933204685568,1.22130831271461,-0.3505519297997635,-0.614095549986858
saddle,0.6000000000000001,1.55,-0.13152707327536792,1.1408173491952502,0.8715889107646086,1.2546974691570694,-0.3441989638633912,-0.6176787783916232
saddle,0.6000000000000001,1.6,-0.13573985414042966,1.1717870931630234,0.8875112516815831,1.2880796857035464,-0.338023883563825,-0.6210795876056704
saddle,0.6000000000000001,1.6500000000000001,-0.1397615169553062,1.20292256825237,0.9035550978052784,1.3214613641764297,-0.3320218110978461,-0.6243088313930103
saddle,0.6000000000000001,1.7000000000000002,-0.14360149132183553,1.2342153952962711,0.9197154546999405,1.354847948551749,-0.3261878426277786,-0.6273766741932916
saddle,0.6000000000000001,1.75,-0.14726879911298077,1.2656578007436596,0.9359875505523512,1.3882440610985332,-0.3205170836118088,-0.6302926297466763
saddle,0.6000000000000001,1.8,-0.15077202967420306,1.2972423717756596,0.95236669781708,1.4216536599134322,-0.31500471476756814,-0.6330655808636283
saddle,0.6000000000000001,1.85,-0.15411939413956477,1.3289621770621147,0.9688484970775716,1.4550800493518674,-0.30964593628923215,-0.6357038572633996
saddle,0.6000000000000001,1.9000000000000001,-0.15731865944671894,1.3608107229487507,0.9854284608787214,1.4885260944648018,-0.3044361025786545,-0.638215214051435
saddle,0.6000000000000001,1.9500000000000002,-0.16037731829495627,1.3927818369599287,1.0021028270238512,1.521994002660453,-0.29937047567361036,-0.64060699207467
saddle,0.6000000000000001,2.0,-0.1633023420119101,1.4248696021698688,1.018867177550201,1.5554858575785033,-0.29444466031512595,-0.6428859479035999
saddle,0.65,0.0,0.15833436663542955,0.38038316652542586,0.50859887416996,0.0,-0.6390104589405635,0.0
saddle,0.65,0.05,0.1447136157349141,0.3960700743657381,0.5172997959598696,0.07704667531153254,-0.6282623780992413,-0.32447863452789294
saddle,0.65,0.1,0.13111468089280456,0.41280742696415573,0.5264480504229236,0.14501265046269898,-0.6173448638263742,-0.3447975044967632
saddle,0.65,0.15000000000000002,0.11763806416944898,0.43052779905210964,0.5360102882392923,0.20614827652179743,-0.6063316453636978,-0.3638157993140911
saddle,0.65,0.2,0.1043617038943742,0.4491685337332194,0.5459589254868835,0.26203675063889403,-0.5952828772057652,-0.3816258588010327
saddle,0.65,0.25,0.09134525597147111,0.46867146219487343,0.5562710073880397,0.31382206922014555,-0.5842475981734723,-0.3983148805010037
saddle,0.65,0.30000000000000004,0.07863370981741022,0.4889825777629887,0.5669272159529839,0.3623502468734131,-0.5732658282310312,-0.41396411702294894
saddle,0.65,0.35000000000000003,0.06626026927672173,0.5100516819610559,0.5779111089219668,0.4082596988731173,-0.5623702243866773,-0.42864872649207564
saddle,0.65,0.4,0.054248734352492625,0.5318323834971486,0.5892084558168462,0.45204087438454765,-0.5515874675448061,-0.4424378664259055
saddle,0.65,0.45,0.042615348429035256,0.5542814778799274,0.6008067590990788,0.4940765166342814,-0.5409393204686042,-0.45539505000709524
saddle,0.65,0.5,0.03137031194611436,0.5773588071461653,0.6126948430242465,0.5346695374933221,-0.5304435049523317,-0.4675785367763213
saddle,0.65,0.55,0.020518963966527717,0.6010271280927795,0.6248625592562227,0.5740626518603337,-0.5201143758506659,-0.47904178944375225
saddle,0.65,0.6000000000000001,0.010062752220569215,0.6252516689352066,0.6373005361009524,0.612452509169757,-0.5099634812617166,-0.4898338981526603
saddle,0.65,0.65,1.606374025364766e-17,0.6499999999999999,0.65,0.6500000000000001,-0.5,-0.49999999999999994
saddle,0.65,0.7000000000000001,-0.009673467648643633,0.6752419272100083,0.6629526347096355,0.6868379061703339,-0.4902311009629605,-0.5095816594508122
saddle,0.65,0.75,-0.018963812317865234,0.7009491436595559,0.6761504729393114,0.7230766575186262,-0.4806622386688336,-0.5186172117447176
saddle,0.65,0.8,-0.027878766422743926,0.7270952395491861,0.6895858202224533,0.7588087150600373,-0.4712973939852162,-0.5271420742292764
saddle,0.65,0.8500000000000001,-0.036427281151485046,0.7536555308596098,0.7032511852301663,0.7941119652162966,-0.4621392851170683,-0.5351890144159211
saddle,0.65,0.9,-0.0446192625480311,0.7806068534799262,0.7171392728525183,0.8290523309991852,-0.45318951604375063,-0.5427884141615691
saddle,0.65,0.9500000000000001,-0.05246530084863266,0.8079275049682745,0.7312429016936876,0.863685900871542,-0.44444875874657064,-0.5499684544122805
saddle,0.65,1.0,-0.05997651177635204,0.8355972229344059,0.7455550529144643,0.8980605331116621,-0.43591683636176287,-0.5567553428359283
saddle,0.65,1.05,-0.06716433723537601,0.8635969690951778,0.7600688003577892,0.9322172378187817,-0.4275928703388587,-0.563173452175594
saddle,0.65,1.1,-0.0740404317028421,0.891908895995656,0.7747773519635811,0.9661912240362952,-0.4194753488551597,-0.5692454933531245
saddle,0.65,1.1500000000000001,-0.0806165371428681,0.9205161945065361,0.7896740331327252,1.0000127985173541,-0.4115622223396262,-0.5749926409467064
saddle,0.65,1.2000000000000002,-0.08690437026329294,0.9494031168662913,0.8047522488803973,1.03370812075201,-0.403850999425168,-0.5804346390966798
saddle,0.65,1.25,-0.0929155831746631,0.9785549322376508,0.8200055823710763,1.0672997475480313,-0.3963387652316348,-0.585589944564166
saddle,0.65,1.3,-0.09866166337251896,1.0079577002882942,0.8354277229055956,1.1008071906370775,-0.3890222829446676,-0.5904757940614661
saddle,0.65,1.35,-0.10415389015091739,1.0375983670350186,0.8510124939670125,1.1342473271585065,-0.38189803593247584,-0.5951083011947635
saddle,0.65,1.4000000000000001,-0.10940329104905286,1.0674646388172693,0.8667538581665767,1.167634759815736,-0.3749622767038668,-0.5995025363157798
saddle,0.65,1.4500000000000002,-0.1144206084747385,1.0975449809064322,0.8826459254838664,1.2009821209685054,-0.3682110692595505,-0.6036726004008618
saddle,0.65,1.5,-0.11921628248094515,1.1278284980305604,0.8986829908425664,1.2343003177247762,-0.3616403151185648,-0.6076316997005219
saddle,0.65,1.55,-0.12380040498793657,1.1583049552874336,0.9148594540239727,1.2675987980619976,-0.3552458233562549,-0.6113921859068339
saddle,0.65,1.6,-0.12818273686122866,1.188964716670833,0.9311699278319424,1.300885691120944,-0.34902329884804445,-0.6149656387646619
saddle,0.65,1.6500000000000001,-0.13237269084355455,1.219798728129665,0.9476092248592671,1.334167984675215,-0.3429683792369866,-0.6183629119243444
saddle,0.65,1.7000000000000002,-0.1363792748649878,1.2507983646691527,0.9641721497179949,1.3674517588262436,-0.3370767347875142,-0.6215941399860425
saddle,0.65,1.75,-0.14021116788304056,1.2819556221469448,0.9808537986074954,1.400742176908031,-0.3313439785433854,-0.6246688465763605
saddle,0.65,1.8,-0.14387672443199653,1.3132628896627159,0.997649611619813,1.4340435835960839,-0.32576567585920324,-0.6275959882217194
saddle,0.65,1.85,-0.14738385505631071,1.3447130217737278,1.0145548081320257,1.4673598221004418,-0.320337548444901,-0.630383894984882
saddle,0.65,1.9000000000000001,-0.15074018697499114,1.376299175367058,1.0315650856550216,1.5006940376013964,-0.31505525392382977,-0.6330404307585663
saddle,0.65,1.9500000000000002,-0.1539529631987753,1.408015054913941,1.0486761128828364,1.534048945862914,-0.30991456371268633,-0.6355729408956735
saddle,0.65,2.0,-0.15702914082555108,1.439854592315973,1.0658839894550303,1.5674267289037076,-0.30491123163053363,-0.63798835477268
saddle,0.7000000000000001,0.0,0.16449453244035997,0.4124557716803471,0.543636541922767,0.0,-0.6438124978907757,0.0
saddle,0.7000000000000001,0.05,0.15146607731550857,0.4276191183513515,0.5523872134512119,0.07964291044529813,-0.6336135078385786,-0.31390113520739527
saddle,0.7000000000000001,0.1,0.13839499175189324,0.4438236177249561,0.5616053466692869,0.14966772675752857,-0.623213439964105,-0.33407335758498724
saddle,0.7000000000000001,0.15000000000000002,0.12538298434791162,0.46100553396024063,0.5712559716304574,0.21245775602055295,-0.6126850613063057,-0.3530113534322776
saddle,0.7000000000000001,0.2,0.11251063076044279,0.47910517579452483,0.5813098352240493,0.26969037069126855,-0.6020885572409118,-0.3707955895632487
saddle,0.7000000000000001,0.25,0.09984105300350439,0.4980668859434121,0.5917423588121528,0.32257774822176893,-0.5914736283246316,-0.3875034799798521
saddle,0.7000000000000001,0.30000000000000004,0.08742308862361056,0.5178386407181875,0.6025327342431653,0.37201617640942664,-0.5808813033861656,-0.40320827295132405
saddle,0.7000000000000001,0.35000000000000003,0.0752939265826514,0.5383720024402994,0.6136631809633928,0.4186817658873611,-0.5703454449565205,-0.4179785561692712
saddle,0.7000000000000001,0.4,0.06348130364627497,0.5596218493765146,0.6251183135950753,0.4630936329976523,-0.5598940110827003,-0.43187810358216244
saddle,0.7000000000000001,0.45,0.052005278542366536,0.5815461671905875,0.6368846436838907,0.5056566371195818,-0.5495500691860266,-0.44496597786531217
saddle,0.7000000000000001,0.5,0.040879682984764645,0.6041057094659376,0.648950169551791,0.5466909623258092,-0.5393326274060978,-0.45729674940374915
saddle,0.7000000000000001,0.55,0.03011329278470562,0.6272638785647648,0.6613040538362331,0.5864529914516192,-0.5292573030055473,-0.46892078991583896
saddle,0.7000000000000001,0.6000000000000001,0.01971077580971743,0.6509865975589757,0.6739363713296357,0.6251503035092529,-0.5193368615934338,-0.4798845946582184
saddle,0.7000000000000001,0.65,0.009673467648643653,0.6752419272100083,0.6868379061703339,0.6629526347096356,-0.5095816594508122,-0.49023110096296046
saddle,0.7000000000000001,0.7000000000000001,1.4399908118112765e-17,0.7,0.7000000000000001,0.7000000000000002,-0.5,-0.49999999999999994
saddle,0.7000000000000001,0.75,-0.009313177405426677,0.7252329115108123,0.7134144268733288,0.736408808060317,-0.49059843313505735,-0.5092280210332368
saddle,0.7000000000000001,0.8,-0.018271371048052196,0.7509144330745194,0.727073302977859,0.7722765129035469,-0.48138199899035256,-0.5179491973621083
saddle,0.7000000000000001,0.8500000000000001,-0.02688128822478415,0.7770200077165315,0.7409690148955702,0.8076852030600823,-0.4723544344824296,-0.5261951047138164
saddle,0.7000000000000001,0.9,-0.03515074104802079,0.8035266457811749,0.755094165084173,0.8427043999817737,-0.4635183480208515,-0.5339950758649566
saddle,0.7000000000000001,0.9500000000000001,-0.04308840769669305,0.8304127036212291,0.76944154702847,0.8773932498934324,-0.4548753590856587,-0.5413764011265111
saddle,0.7000000000000001,1.0,-0.050703618555828715,0.8576578509900499,0.7840041068068334,0.9118022870579537,-0.4464262329256327,-0.5483644942516143
saddle,0.7000000000000001,1.05,-0.05800619029905374,0.8852430752391394,0.7987749398398523,0.945974829600354,-0.43817098226713536,-0.5549830540647649
saddle,0.7000000000000001,1.1,-0.06500626363272863,0.9131504423467913,0.8137472470365542,0.9799481441475318,-0.43010898196535186,-0.5612541880758919
saddle,0.7000000000000001,1.1500000000000001,-0.07171419923510748,0.941363130758571,0.8289143657160574,1.013754348145657,-0.4222390327348865,-0.5671985536257188
saddle,0.7000000000000001,1.2000000000000002,-0.07814047931466458,0.9698652650666738,0.8442697837614616,1.047421167348956,-0.4145594296181615,-0.5728354731636865
saddle,0.7000000000000001,1.25,-0.08429558550321471,0.9986419076452671,0.8598070565131551,1.0809726267418902,-0.40706807108490506,-0.5781830034714049
saddle,0.7000000000000001,1.3,-0.09018997318632901,1.0276790703811407,0.8755199209664682,1.1144295061332499,-0.39976246298729823,-0.583258067399268
saddle,0.7000000000000001,1.35,-0.09583397763509063,1.05696350101724,0.8914022186541949,1.1478098383538737,-0.392639812506207,-0.5880765066172008
saddle,0.7000000000000001,1.4000000000000001,-0.10123777942410897,1.0864827708450515,0.9074479379860149,1.1811292606183545,-0.3856970580337514,-0.5926531695891865
saddle,0.7000000000000001,1.4500000000000002,-0.10641134201090444,1.1162250963551725,0.9236511517035209,1.2144013701441618,-0.378930940923403,-0.5970019614799472
saddle,0.7000000000000001,1.5,-0.11136443372124138,1.146179460054277,0.9400061911547305,1.2476379037639902,-0.3723379731893574,-0.601135952777108
saddle,0.7000000000000001,1.55,-0.11610652388043126,1.1763354231137682,0.9565074036795779,1.2808491032368046,-0.3659145748936065,-0.6050673713566377
saddle,0.7000000000000001,1.6,-0.12064683358777355,1.2066831317666307,0.9731493843977996,1.314043795052764,-0.3596570121827551,-0.6088077147899602
saddle,0.7000000000000001,1.6500000000000001,-0.12499428748094349,1.2372133150532465,0.9899268740150645,1.3472296200029978,-0.3535614692229012,-0.6123677714257532
saddle,0.7000000000000001,1.7000000000000002,-0.12915748031097926,1.2679171882998554,1.006834661537785,1.3804132252553727,-0.34762410688705225,-0.6157576473832699
saddle,0.7000000000000001,1.75,-0.1331447466934517,1.2987865078738279,1.023867891572416,1.4136002567092758,-0.34184097663467483,-0.6189868711801985
saddle,0.7000000000000001,1.8,-0.1369640597873569,1.3298134523180547,1.0410216673894146,1.4467956491347351,-0.33620817987170254,-0.6220643534131793
saddle,0.7000000000000001,1.85,-0.14062312790299872,1.36099065513804,1.0582914674392996,1.480003546513307,-0.3307217442155887,-0.6249985023206045
saddle,0.7000000000000001,1.9000000000000001,-0.1441292870716969,1.3923111571237639,1.0756726478478478,1.513227591490797,-0.3253778003003633,-0.627797170327883
saddle,0.7000000000000001,1.9500000000000002,-0.14748961070416713,1.4237683456273438,1.093160933783361,1.5464708020216302,-0.32017243681465285,-0.6304677713445527
saddle,0.7000000000000001,2.0,-0.1507108500904925,1.4553559872132091,1.110752113204504,1.579735759031652,-0.3151018088007549,-0.6330172589199228
saddle,0.75,0.0,0.17013046954149916,0.4447572249423812,0.5785477087945348,0.0,-0.6481747214613504,0.0
saddle,0.75,0.05,0.1576784473932109,0.45942381477159167,0.5873167562972054,0.08227889658595111,-0.6384970222273639,-0.3038446191835378
saddle,0.75,0.1,0.14512751018747674,0.47512078356131127,0.5965716810698736,0.15439712704398775,-0.6285916879719908,-0.3238402226600693
saddle,0.75,0.15000000000000002,0.13257912321506635,0.4917880249287462,0.6062763592519486,0.21887119239072433,-0.6185298078630216,-0.3426672975131033
saddle,0.75,0.2,0.12011533710599179,0.5093688623940849,0.6164001371674644,0.27747321372390604,-0.608371052159775,-0.3603951482664663
saddle,0.75,0.25,0.1078016314779943,0.5278100396447633,0.6269170906398459,0.3314841033241746,-0.598165220886332,-0.3770919894694207
saddle,0.75,0.30000000000000004,0.09568982559949313,0.5470617208776565,0.6378050726275311,0.38185104020427774,-0.587953931528222,-0.39282333739291364
saddle,0.75,0.35000000000000003,0.0838203440629537,0.5670771755140338,0.6490450880118052,0.4292883679643074,-0.5777718789132555,-0.4076513902061985
saddle,0.75,0.4,0.07222425919356842,0.587812673606092,0.660620658855932,0.47434436654333684,-0.5676480064208527,-0.4216346057979961
saddle,0.75,0.45,0.06092493707375275,0.6092273343857372,0.6725173456178002,0.5174464256254476,-0.5576064356459247,-0.43482762438263656
saddle,0.75,0.5,0.04993943213750638,0.6312829876656946,0.6847223206494718,0.5589323674346185,-0.547667264073275,-0.44728130730279086
saddle,0.75,0.55,0.039279599132015966,0.653943810362176,0.6972240580583139,0.5990725246368332,-0.5378471893874839,-0.4590429183289772
saddle,0.75,0.6000000000000001,0.028953027269550298,0.677176294218482,0.7100120645099087,0.638085636952219,-0.5281600394478461,-0.47015632797022916
saddle,0.75,0.65,0.018963812317865227,0.7009491436595559,0.7230766575186263,0.6761504729393114,-0.5186172117447175,-0.4806622386688336
saddle,0.75,0.7000000000000001,0.009313177405426663,0.7252329115108123,0.736408808060317,0.7134144268733288,-0.5092280210332368,-0.49059843313505735
saddle,0.75,0.75,3.316449714918719e-17,0.75,0.75,0.7500000000000001,-0.5,-0.49999999999999994
saddle,0.75,0.8,-0.008978759053441414,0.7752245458104849,0.763842130470161,0.7860097234224596,-0.4909391417951502,-0.5088995569397181
saddle,0.75,0.8500000000000001,-0.017627693768709474,0.8008821707536743,0.7779274272373286,0.8215299563618012,-0.48205010759389993,-0.5173274531365115
saddle,0.75,0.9,-0.025952648641111156,0.8269499899958289,0.7922483815420692,0.8566338475234776,-0.4733364040076453,-0.5253119536438431
saddle,0.75,0.9500000000000001,-0.03396047582356824,0.8534065382160883,0.8067977189858327,0.8913836461626474,-0.4648005208435461,-0.5328794195909318
saddle,0.75,1.0,-0.041658810206867736,0.8802315561510075,0.8215683453189675,0.9258325691702827,-0.4564440708270097,-0.5400544511499444
saddle,0.75,1.05,-0.04905589491893321,0.9074059537601038,0.8365533306061893,0.9600262754605748,-0.44826789432332403,-0.5468600322924808
saddle,0.75,1.1,-0.05616043278457999,0.9349118298113912,0.8517459005476655,0.994004059214047,-0.4402721513057804,-0.5533176599247308
saddle,0.75,1.1500000000000001,-0.06298145021627947,0.9627323303788005,0.8671394112485074,1.0277998392322383,-0.43245641373868016,-0.5594474508086344
saddle,0.75,1.2000000000000002,-0.0695281880874826,0.9908515022884843,0.8827273411655465,1.0614429626663757,-0.42481974049297355,-0.565268244364994
saddle,0.75,1.25,-0.07581001809202972,1.0192543819638882,0.8985033086650147,1.0949588556280787,-0.4173607335482943,-0.57079770329954
saddle,0.75,1.3,-0.0818363614306911,1.047926768899301,0.9144610663676607,1.128369582331553,-0.41007760066761617,-0.5760523946922633
saddle,0.75,1.35,-0.08761661775378442,1.0768553417056328,0.9305944888542488,1.16169431870472,-0.4029682149329095,-0.5810478618442584
saddle,0.75,1.4000000000000001,-0.09316009784159048,1.106027515153988,0.946897535861999,1.194949765952717,-0.39603017834302673,-0.585798683714457
saddle,0.75,1.4500000000000002,-0.09847602408414284,1.135431440728401,0.9633643901341082,1.2281504029262937,-0.38926080706366667,-0.5903185784677142
saddle,0.75,1.5,-0.10357343269396496,1.1650558173223007,0.9799892846703165,1.2613088730873805,-0.3826572452025899,-0.5946204105931489
saddle,0.75,1.55,-0.1084611947835762,1.194890121745698,0.9967666643549944,1.2944361363863168,-0.3762164340063095,-0.5987162890581617
saddle,0.75,1.6,-0.11314795550774032,1.224924308568259,1.0136910749747632,1.327541741194364,-0.3699351895836076,-0.6026175864573986
saddle,0.75,1.6500000000000001,-0.11764212763191056,1.2551489238001283,1.0307572046628437,1.360633981468191,-0.3638102147660088,-0.606334996212416
saddle,0.75,1.7000000000000002,-0.121951873299104,1.2855550120226151,1.0479598718301923,1.3937200587263372,-0.35783812918817914,-0.6098785725856452
saddle,0.75,1.75,-0.1260851194367162,1.3161341487211862,1.065294136001221,1.4268061676971868,-0.3520154550062878,-0.6132577919902169
saddle,0.75,1.8,-0.13004950189403258,1.3468783076130881,1.0827551045519592,1.4598977041925736,-0.34633870431409686,-0.616481550327366
saddle,0.75,1.85,-0.13385240633261053,1.3777799534038724,1.1003381214485486,1.4929992824153804,-0.3408043334046524,-0.6195582348194644
saddle,0.75,1.9000000000000001,-0.1375009330533309,1.4088319346837241,1.1180386251580117,1.5261148875654293,-0.33540880570830145,-0.6224957293454557
saddle,0.75,1.9500000000000002,-0.14100189950910158,1.440027446803073,1.1358521461430144,1.5592479512343655,-0.33014860364826387,-0.6253014469110891
saddle,0.75,2.0,-0.1443618710896862,1.4713600775824585,1.1537744505060152,1.5924013633936354,-0.32502019769594903,-0.6279823811936814
saddle,0.8,0.0,0.17529101855405604,0.477266724775271,0.6133620273321757,0.0,-0.6521434033662045,0.0
saddle,0.8,0.05,0.16339697362815828,0.4914619433300457,0.6221231250133838,0.08495197387729006,-0.6429595427615631,-0.2942839213613984
saddle,0.8,0.1,0.15135528558093517,0.5066755823833194,0.6313867997594245,0.15919634569447463,-0.6335260733236914,-0.31407756115180346
saddle,0.8,0.15000000000000002,0.13926614666429327,0.5228510103452135,0.6411160853631309,0.2253829489496505,-0.6239119702845052,-0.3327669655114623
saddle,0.8,0.2,0.12721188101260247,0.5399345165622923,0.6512793521365734,0.2853788784356952,-0.6141757737102649,-0.350411356818522
saddle,0.8,0.25,0.11525948163747324,0.5578753881230585,0.6618494954309193,0.34053433430350305,-0.6043670090578019,-0.3670701817943358
saddle,0.8,0.30000000000000004,0.10346286028222543,0.5766258035435833,0.6728032761787581,0.3918477920131659,-0.5945274260134896,-0.3828016976422317
saddle,0.8,0.35000000000000003,0.09186502425924487,0.5961408421588801,0.6841205809146703,0.4400723480686627,-0.5846922474766062,-0.3976618862058006
saddle,0.8,0.4,0.08049978120696186,0.6163782590928926,0.6957839447662062,0.4857858540276774,-0.57489110378137,-0.41170404272127104
saddle,0.8,0.45,0.06939332330074453,0.637298341861762,0.7077780251658473,0.5294386195407403,-0.5651489390423948,-0.42497844262886497
saddle,0.8,0.5,0.058565511170862214,0.6588639451549526,0.7200892043455167,0.5713864236708311,-0.5554867335687345,-0.4375322717573388
saddle,0.8,0.55,0.04803093797092677,0.6810401759821377,0.7327052721820636,0.611913830925562,-0.545922098811659,-0.4494096817260096
saddle,0.8,0.6000000000000001,0.03779982070864108,0.7037942014136546,0.7456151637846246,0.6512509674531062,-0.5364697761371474,-0.4606519068574002
saddle,0.8,0.65,0.027878766422743926,0.7270952395491861,0.7588087150600373,0.6895858202224533,-0.5271420742292764,-0.4712973939852162
saddle,0.8,0.7000000000000001,0.018271371048052258,0.7509144330745194,0.7722765129035469,0.7270733029778591,-0.5179491973621083,-0.4813819989903525
saddle,0.8,0.75,0.008978759053441395,0.7752245458104849,0.7860097234224596,0.763842130470161,-0.5088995569397181,-0.4909391417951502
saddle,0.8,0.8,3.101460813268929e-17,0.8,0.8,0.8000000000000002,-0.5,-0.49999999999999994
saddle,0.8,0.8500000000000001,-0.008667521688877034,0.8252167565490718,0.8142393839118217,0.8356376113939066,-0.49125602114490463,-0.5085936705159405
saddle,0.8,0.9,-0.017027803645314053,0.8508521028487069,0.8287202370979939,0.8708317844788924,-0.48267193450073925,-0.5167473305642846
saddle,0.8,0.9500000000000001,-0.025085965836140603,0.8768846662555889,0.8434351839066688,0.9056479166979519,-0.47425102442046385,-0.5244863828891467
saddle,0.8,1.0,-0.03284803601735225,0.9032943452256859,0.858377075560586,0.9401419258416539,-0.4659956694891571,-0.5318345946037661
saddle,0.8,1.05,-0.04032075919745155,0.9300621313381443,0.8735389483922158,0.9743618200123964,-0.45790745877584094,-0.5388142158457324
saddle,0.8,1.1,-0.04751145113487837,0.9571701069874303,0.8889140227611794,1.0083489406325221,-0.44998727633692226,-0.545446102868907
saddle,0.8,1.1500000000000001,-0.054427842964454874,0.98460136187564,0.9044956414524581,1.0421390255154293,-0.44223540907026554,-0.5517498010552019
saddle,0.8,1.2000000000000002,-0.06107799851267769,1.0123399872483396,0.9202773269274744,1.0757629984553232,-0.43465158631635326,-0.5577436673891311
saddle,0.8,1.25,-0.06747018947547416,1.040370924714882,0.9362527144324709,1.1092477124116467,-0.4272350764210797,-0.5634449302952989
saddle,0.8,1.3,-0.07361282474949192,1.0686799515758467,0.9524155745838175,1.142616508571921,-0.4199847321635729,-0.5688697783759408
saddle,0.8,1.35,-0.07951437349584846,1.0972536119725864,0.9687597944614741,1.1758897132336557,-0.41289905122699366,-0.5740334254168902
saddle,0.8,1.4000000000000001,-0.08518331242441306,1.1260792315838182,0.985279394947749,1.2090850346245803,-0.4059762155294161,-0.5789501812975043
saddle,0.8,1.4500000000000002,-0.09062809197211052,1.155144794477449,1.0019685851839168,1.2422178789365343,-0.3992141130119143,-0.5836335254010949
saddle,0.8,1.5,-0.09585703398266951,1.1844389652586282,1.0188215806860357,1.2753017541065508,-0.39261045072352635,-0.5880961094775832
saddle,0.8,1.55,-0.1008783808834574,1.2139510084650096,1.0358328646586423,1.3083483690338888,-0.3861626847800582,-0.5923498804620942
saddle,0.8,1.6,-0.10570018359351536,1.2436707413090036,1.0529969228518,1.34136800254915,-0.37986815661027007,-0.5964060559664995
saddle,0.8,1.6500000000000001,-0.11033036198674116,1.273588561341945,1.0703085322685528,1.3743695342600302,-0.3737240131611278,-0.6002752385254128
saddle,0.8,1.7000000000000002,-0.11477661248890152,1.3036954067514814,1.0877625074555373,1.407360743406509,-0.3677273276642606,-0.6039673935643393
saddle,0.8,1.75,-0.11904642045323996,1.3339826050911399,1.1053537889462406,1.4403483995545627,-0.36187508832021037,-0.607491909784188
saddle,0.8,1.8,-0.12314707567282544,1.3644420479820347,1.1230775595933442,1.4733383324682494,-0.3561641817016059,-0.6108576558191159
saddle,0.8,1.85,-0.12708560757832504,1.3950659728919301,1.1409290074722112,1.506335649357161,-0.3505914893742787,-0.6140729660051198
saddle,0.8,1.9000000000000001,-0.13086885356261055,1.425847078918967,1.1589036501570231,1.5393446830176896,-0.34515380113420374,-0.617145731219629
saddle,0.8,1.9500000000000002,-0.1345033668133991,1.4567784188999284,1.1769969274691243,1.5723692509441753,-0.3398479559841443,-0.6200833547301517
saddle,0.8,2.0,-0.13799549343778286,1.4878533691093248,1.1952045637560549,1.6054125710108744,-0.33467074351101733,-0.6228928426605839
saddle,0.8500000000000001,0.0,0.1800207544558942,0.5099657405896243,0.6481032833685629,0.0,-0.6557596773635096,0.0
saddle,0.8500000000000001,0.05,0.16866428746811077,0.5237135529930668,0.6568345239605252,0.08765957704584654,-0.6470427246079743,-0.2851941663707188
saddle,0.8500000000000001,0.1,0.15711855801118488,0.5384668648205975,0.6660832003852408,0.16406106624018305,-0.6380584283677984,-0.30476456813221436
saddle,0.8500000000000001,0.15000000000000002,0.14548141835607978,0.5541723818809232,0.6758119836727736,0.23198745985153493,-0.6288731337528101,-0.3232933368381109
saddle,0.8500000000000001,0.2,0.13383465296311717,0.5707793344117311,0.6859885071144581,0.29340107646748753,-0.619543907211682,-0.3408303786884069
saddle,0.8500000000000001,0.25,0.12224586510392904,0.5882394371997183,0.6965847924517051,0.349721659304476,-0.6101195498457077,-0.35742710431089436
saddle,0.8500000000000001,0.30000000000000004,0.11077036684718597,0.6065069379526622,0.7075766634688252,0.4019994136527718,-0.6006416292991903,-0.3731348726034784
saddle,0.8500000000000001,0.35000000000000003,0.09945306604160893,0.6255387033300054,0.7189430709702862,0.4510265328188663,-0.59114555402338,-0.38800378085579407
saddle,0.8500000000000001,0.4,0.08832999111022494,0.6452939797458955,0.7306656341493013,0.4974108617774633,-0.5816614058971292,-0.4020820922271658
saddle,0.8500000000000001,0.45,0.07742968571843194,0.6657343926026271,0.7427281843483396,0.5416259616099754,-0.572214719942114,-0.4154158329692888
saddle,0.8500000000000001,0.5,0.06677441566266556,0.6868237720944284,0.7551163621271908,0.5840458615874337,-0.5628271632239027,-0.4280485770766379
saddle,0.8500000000000001,0.55,0.05638116528804581,0.708528125074776,0.7678173089840588,0.6249696001133299,-0.553517086717335,-0.44002140256123246
saddle,0.8500000000000001,0.6000000000000001,0.046262498062577796,0.7308154570050258,0.7808193904408605,0.6646389155954924,-0.5443000074063731,-0.451372907846076
saddle,0.8500000000000001,0.65,0.03642728115148511,0.7536555308596098,0.7941119652162966,0.7032511852301663,-0.5351890144159211,-0.46213928511706825
saddle,0.8500000000000001,0.7000000000000001,0.02688128822478415,0.7770200077165315,0.8076852030600823,0.7409690148955702,-0.5261951047138164,-0.4723544344824296
saddle,0.8500000000000001,0.75,0.017627693768709502,0.8008821707536743,0.8215299563618012,0.7779274272373286,-0.5173274531365115,-0.48205010759389993
saddle,0.8500000000000001,0.8,0.008667521688877034,0.8252167565490718,0.8356376113939066,0.8142393839118217,-0.5085936705159405,-0.49125602114490463
saddle,0.8500000000000001,0.8500000000000001,2.9011287233642094e-17,0.8500000000000001,0.8500000000000001,0.8500000000000002,-0.5,-0.49999999999999994
saddle,0.8500000000000001,0.9,-0.008377137222198629,0.8752094950957567,0.8646093291178903,0.8852898250953616,-0.4915514853784915,-0.5083081124890676
saddle,0.8500000000000001,0.9500000000000001,-0.016467382680060715,0.900824018926037,0.8794581070645112,0.9201774401645597,-0.4832521260376816,-0.5162047875408177
saddle,0.8500000000000001,1.0,-0.024275241492956744,0.9268235780103871,0.8945391068720279,0.9547214965717189,-0.475104997350105,-0.5237129380614506
saddle,0.8500000000000001,1.05,-0.03180603568136098,0.9531893030955437,0.9098453158906904,0.9889723693919787,-0.4671123679786685,-0.5308540625081068
saddle,0.8500000000000001,1.1,-0.03906575040501207,0.9799033477285843,0.9253699214096281,1.0229734694753478,-0.45927578816544196,-0.5376483519969275
saddle,0.8500000000000001,1.1500000000000001,-0.04606088989011342,1.0069488164879534,0.9411062770001789,1.0567623320411532,-0.45159618035351734,-0.5441147763938353
saddle,0.8500000000000001,1.2000000000000002,-0.052798362686934275,1.0343097457182013,0.9570478937783936,1.0903714942328147,-0.44407390974145927,-0.5502711719570036
saddle,0.8500000000000001,1.25,-0.05928537952923205,1.0619711075321756,0.9731884277268278,1.1238292259630422,-0.4367088509187419,-0.5561343178848362
saddle,0.8500000000000001,1.3,-0.06552936555481186,1.0899186191540702,0.9895216697092181,1.1571601378452538,-0.429500447549462,-0.5617200063686639
saddle,0.8500000000000001,1.35,-0.07153788624235374,1.1181388030548582,1.0060415409496815,1.1903856877355996,-0.42244776453148175,-0.5670431079224522
saddle,0.8500000000000001,1.4000000000000001,-0.0773185868212178,1.1466188722605632,1.0227420986511413,1.223524601820257,-0.41554953155885305,-0.5721176337268568
saddle,0.8500000000000001,1.4500000000000002,-0.08287914305200451,1.175346701748052,1.0396175518816226,1.2565932259562678,-0.4088041792203151,-0.5769567947879672
saddle,0.8500000000000001,1.5,-0.08822718132927493,1.2043108805614813,1.0566621564505005,1.289605896532669,-0.40220991866278616,-0.581573023213143
saddle,0.8500000000000001,1.55,-0.09337030356662009,1.233500543098887,1.0738704129198282,1.3225750825552838,-0.3957646983162848,-0.5859780743053618
saddle,0.8500000000000001,1.6,-0.09831597834154941,1.2629054085504434,1.0912368233829544,1.3555117555527978,-0.3894663293000443,-0.5901830041110548
saddle,0.8500000000000001,1.6500000000000001,-0.10307159467491216,1.2925157461343675,1.1087561646955917,1.3884254284537838,-0.38331241217196166,-0.5941982789228796
saddle,0.8500000000000001,1.7000000000000002,-0.10764437400591273,1.3223223133639799,1.1264232664928224,1.4213244497514994,-0.3773004452609184,-0.5980337565772628
saddle,0.8500000000000001,1.75,-0.11204136483277136,1.3523163596288805,1.1442330438875647,1.4542161260577644,-0.3714278330540519,-0.6016987326168898
saddle,0.8500000000000001,1.8,-0.1162694723967899,1.3824895959135053,1.1621806788094402,1.4871067606469512,-0.36569184787633713,-0.6052020095776203
saddle,0.8500000000000001,1.85,-0.12033537824069719,1.4128341042765642,1.1802613385073129,1.520001902712875,-0.36008974125806864,-0.6085518698029752
saddle,0.8500000000000001,1.9000000000000001,-0.12424561039533391,1.4433424506704728,1.1984705132588622,1.5529062852672757,-0.3546186537742566,-0.6117561690701074
saddle,0.8500000000000001,1.9500000000000002,-0.12800644461104224,1.4740075180945278,1.2168035994722022,1.5858241000546658,-0.34927575837575353,-0.6148222870155589
saddle,0.8500000000000001,2.0,-0.1316239915825414,1.5048225919354714,1.2352563189815169,1.6187588848813463,-0.3440581468552352,-0.6177572270581231
saddle,0.9,0.0,0.1843600966465098,0.542837462500269,0.6827906309620729,0.0,-0.6590600098978163,0.0
saddle,0.9,0.05,0.17351964945286133,0.5561605889919573,0.6914738035449272,0.09039930128644608,-0.6507838730737427,-0.276550810064152
saddle,0.9,0.1,0.1624546665687655,0.570475460557478,0.700687553313599,0.1689870808187818,-0.6422263359352103,-0.29588060671702443
saddle,0.9,0.15000000000000002,0.1512600722520271,0.5857320890514832,0.7103944179971123,0.23867935791069952,-0.6334509233176846,-0.31422910073380045
saddle,0.9,0.2,0.14001626243623255,0.6018824483855973,0.7205616690895064,0.3015336348175895,-0.6245128200735615,-0.33163796158426656
saddle,0.9,0.25,0.12879073530277163,0.6188806479593606,0.7311606995081501,0.35903939603925233,-0.6154597755359579,-0.3481512095300379
saddle,0.9,0.30000000000000004,0.11763960134231459,0.6366830801839005,0.7421665398318699,0.4122989471480259,-0.606332912963097,-0.36381368673771114
saddle,0.9,0.35000000000000003,0.10660905256769838,0.6552483195602105,0.7535573878015073,0.46214385375132655,-0.5971675247095227,-0.3786699716538158
saddle,0.9,0.4,0.09573681541633645,0.6745371522186423,0.7653140741293549,0.5092122576502088,-0.5879938906284116,-0.392763522470791
saddle,0.9,0.45,0.08505334557115052,0.6945125170722737,0.7774196871331291,0.5540012727506639,-0.5788379268596267,-0.4061362510646513
saddle,0.9,0.5,0.07458294636221871,0.7151393324268137,0.7898591702801914,0.5969034686020273,-0.5697218148905822,-0.418828191073358
saddle,0.9,0.55,0.06434467028812312,0.736384510331207,0.8026190494820067,0.638232599459907,-0.5606644899475293,-0.4308773952203537
saddle,0.9,0.6000000000000001,0.05435314650099693,0.7582168471464141,0.8156871408281791,0.6782422201726551,-0.5516821063810181,-0.4423198542898601
saddle,0.9,0.65,0.044619262548031106,0.7806068534799262,0.8290523309991852,0.7171392728525183,-0.5427884141615691,-0.45318951604375063
saddle,0.9,0.7000000000000001,0.03515074104802078,0.8035266457811749,0.8427043999817737,0.755094165084173,-0.5339950758649566,-0.4635183480208515
saddle,0.9,0.75,0.025952648641111138,0.826949989995829,0.8566338475234776,0.7922483815420691,-0.5253119536438431,-0.4733364040076454
saddle,0.9,0.8,0.017027803645314053,0.850852102848707,0.8708317844788924,0.8287202370979939,-0.5167473305642846,-0.48267193450073925
saddle,0.9,0.8500000000000001,0.008377137222198657,0.8752094950957569,0.8852898250953614,0.8646093291178903,-0.5083081124890677,-0.4915514853784915
saddle,0.9,0.9,2.7140040160116264e-17,0.8999999999999999,0.9,0.9000000000000001,-0.5,-0.49999999999999994
saddle,0.9,0.9500000000000001,-0.008105576373643404,0.9252026987949427,0.9149546852903724,0.9349640576572892,-0.49182763609455354,-0.5080409199795263
saddle,0.9,1.0,-0.015942659718166288,0.950797727301792,0.9301465530119049,0.969562925445325,-0.48379472948951574,-0.5156962863141117
saddle,0.9,1.05,-0.023515228270232003,0.9767663241415929,0.9455685316768834,1.0038493631683933,-0.4759041623370907,-0.5229868337446288
saddle,0.9,1.1,-0.03082799891355856,1.0030907573716936,0.961213755899263,1.037868872331094,-0.4681580941161238,-0.5299320700934778
saddle,0.9,1.1500000000000001,-0.037886300971158186,1.0297542247213471,0.977075570621869,1.0716607996708485,-0.46055803003404666,-0.5365503713270154
saddle,0.9,1.2000000000000002,-0.044695933796037944,1.0567407741269235,0.9931474647135187,1.105259301893406,-0.4531049174352029,-0.5428590367637237
saddle,0.9,1.25,-0.051263091252127115,1.0840353279891208,1.0094231222215486,1.13869405516034,-0.4457991798420819,-0.5488743856768388
saddle,0.9,1.3,-0.05759423681458243,1.1116236452834753,1.0258963284922509,1.1719909539558513,-0.4386408134059319,-0.554611789285607
saddle,0.9,1.35,-0.0636960583449981,1.1394921792637263,1.0425610413154134,1.2051725796879715,-0.43162940314001075,-0.5600857598127256
saddle,0.9,1.4000000000000001,-0.0695753839791729,1.1676281214355493,1.059411343865211,1.2382586780258074,-0.42476418872219807,-0.5653099892794863
saddle,0.9,1.4500000000000002,-0.07523913013253514,1.196019304948229,1.0764414557808386,1.2712665245586545,-0.41804410038591006,-0.5702974049849211
saddle,0.9,1.5,-0.08069423346729415,1.2246541976719985,1.0936456719317862,1.3042112811454287,-0.41146781955908274,-0.5750601998637135
saddle,0.9,1.55,-0.08594765411926868,1.253521817509813,1.1110185017123972,1.3371061800455653,-0.4050337589395868,-0.5796099154770117
saddle,0.9,1.6,-0.09100629942094939,1.2826118585832602,1.1285545471174756,1.3699628366411651,-0.39874014167004884,-0.5839574465840378
saddle,0.9,1.6500000000000001,-0.09587699145907579,1.3119144329478738,1.1462484852505683,1.4027914564737507,-0.3925850335162106,-0.588113077102589
saddle,0.9,1.7000000000000002,-0.10056646306495538,1.3414201907037988,1.164095139321184,1.4356009671102965,-0.38656634221701797,-0.5920865334264539
saddle,0.9,1.75,-0.1050813567509275,1.3711202589766467,1.1820895662896784,1.468399127246921,-0.38068181365685505,-0.5958870335482452
saddle,0.9,1.8,-0.10942814750147438,1.4010062247508537,1.200226826969845,1.5011927805905196,-0.37492912996795225,-0.5995232668558197
saddle,0.9,1.85,-0.1136131842974186,1.431070072915673,1.2185022034854582,1.5339878569521601,-0.3693058565776901,-0.6030034695567005
saddle,0.9,1.9000000000000001,-0.11764262762369124,1.4613042050389415,1.2369109818595776,1.5667895799136793,-0.36380952760518626,-0.6063354085188257
saddle,0.9,1.9500000000000002,-0.12152249784405217,1.491701360239155,1.2554487005692607,1.5996024355814409,-0.3584375847423758,-0.6095264537688682
saddle,0.9,2.0,-0.12525863689042824,1.5222547112145588,1.2741110171214878,1.632430316619177,-0.3531874333970162,-0.6125835754331227
saddle,0.9500000000000001,0.0,0.18834569515799865,0.5758669681562194,0.7174394220077842,0.0,-0.662076804576326,0.0
saddle,0.9500000000000001,0.05,0.17799900824833628,0.5887868303426431,0.7260595268170721,0.09316885739546941,-0.6542163313830802,-0.2683300053137251
saddle,0.9500000000000001,0.1,0.16739829079043597,0.6026840544614186,0.7352216318246633,0.17397045021780078,-0.6460636894226729,-0.2874051307989543
saddle,0.9500000000000001,0.15000000000000002,0.15663496194098142,0.6175118088426539,0.7448884694496218,0.24545344058743088,-0.6376793566840481,-0.30555693096216713
saddle,0.9500000000000001,0.2,0.14578749118565965,0.6332247003678237,0.7550271652984286,0.30977051257547794,-0.6291164369062849,-0.32281962272194725
saddle,0.9500000000000001,0.25,0.1349226804535722,0.6497792660212819,0.7656086982782665,0.36848103821572215,-0.6204213733049275,-0.33923048145240103
saddle,0.9500000000000001,0.30000000000000004,0.12409679291553069,0.6671338953912742,0.7766075656503283,0.4227395323371967,-0.6116345256078426,-0.3548284192176119
saddle,0.9500000000000001,0.35000000000000003,0.11335683306272525,0.6852489205515433,0.7880013178199283,0.4734172618192732,-0.6027908700890594,-0.3696527653586197
saddle,0.9500000000000001,0.4,0.10274174504252691,0.7040866963897427,0.7997701302228282,0.5211829152879263,-0.5939206555109251,-0.3837424330947427
saddle,0.9500000000000001,0.45,0.09228348548768533,0.7236113946381517,0.8118964392860827,0.5665574213392901,-0.5850499854608026,-0.3971353856209676
saddle,0.9500000000000001,0.5,0.08200803373648467,0.7437891120872622,0.8243645607924044,0.6099521296799201,-0.5762013829699515,-0.4098682303661938
saddle,0.9500000000000001,0.55,0.0719361882127771,0.7645877012804728,0.8371604655258085,0.6516957080493185,-0.5673942088290795,-0.42197607963867206
saddle,0.9500000000000001,0.6000000000000001,0.06208438822453039,0.7859767469279344,0.8502714320799426,0.6920537457611385,-0.5586451362220299,-0.43349234338736553
saddle,0.9500000000000001,0.65,0.05246530084863267,0.8079275049682744,0.863685900871542,0.7312429016936876,-0.5499684544122805,-0.44444875874657064
saddle,0.9500000000000001,0.7000000000000001,0.043088407696693115,0.830412703621229,0.8773932498934324,0.7694415470284701,-0.5413764011265111,-0.4548753590856586
saddle,0.9500000000000001,0.75,0.033960475823568245,0.8534065382160883,0.8913836461626474,0.8067977189858327,-0.5328794195909318,-0.4648005208435461
saddle,0.9500000000000001,0.8,0.02508596583614061,0.8768846662555889,0.9056479166979519,0.8434351839066688,-0.5244863828891467,-0.47425102442046385
saddle,0.9500000000000001,0.8500000000000001,0.01646738268006071,0.9008240189260371,0.9201774401645597,0.8794581070645112,-0.5162047875408177,-0.4832521260376816
saddle,0.9500000000000001,0.9,0.008105576373643354,0.9252026987949427,0.9349640576572894,0.9149546852903723,-0.5080409199795262,-0.4918276360945536
saddle,0.9500000000000001,0.9500000000000001,2.538822277540578e-17,0.95,0.9500000000000001,0.9500000000000002,-0.5,-0.49999999999999994
saddle,0.9500000000000001,1.0,-0.007851067413710272,0.9751963308443681,0.9652778266239344,0.9846582807013023,-0.49208630603410386,-0.5077903774331592
saddle,0.9500000000000001,1.05,-0.015450330492322775,1.0007730638159424,0.9807903788712186,1.0189847118866895,-0.484303282569587,-0.5152187210227543
saddle,0.9500000000000001,1.1,-0.022801313622858595,1.0267125577788727,0.9965307438476013,1.0530268886332474,-0.4766536335507592,-0.5223038518169846
saddle,0.9500000000000001,1.1500000000000001,-0.029908217056202075,1.0529981191699358,1.012492221265912,1.0868260032334973,-0.4691394067266125,-0.5290635283746198
saddle,0.9500000000000001,1.2000000000000002,-0.03677579324777773,1.0796138979680459,1.028668298432284,1.1204178147150279,-0.4617620672513305,-0.5355145126397395
saddle,0.9500000000000001,1.25,-0.043409240444139754,1.1065448302026715,1.0450526321351978,1.1538334464007847,-0.45452256220770854,-0.5416726321719971
saddle,0.9500000000000001,1.3,-0.04981411196104943,1.133776622495077,1.061639038899935,1.1871000444158497,-0.4474213763768452,-0.5475528394237852
saddle,0.9500000000000001,1.35,-0.05599624006596858,1.1612957859843558,1.0784214963693857,1.2202413220289066,-0.44045857913546355,-0.5531692689095885
saddle,0.9500000000000001,1.4000000000000001,-0.06196164209260708,1.1890894406194374,1.0953940678288945,1.2532780722002153,-0.43363389847588363,-0.5585352648603372
saddle,0.9500000000000001,1.4500000000000002,-0.06771650529520952,1.2171454053933843,1.1125510207423723,1.2862284696499213,-0.4269467117858978,-0.5636634681219012
saddle,0.9500000000000001,1.5,-0.0732670945877183,1.2454521074511553,1.129886711729916,1.3191084835489955,-0.42039612915948893,-0.5685658225638596
saddle,0.9500000000000001,1.55,-0.0786197234894787,1.2739985007503394,1.1473956261430733,1.3519321298765925,-0.4139810098428686,-0.5732536292859197
saddle,0.9500000000000001,1.6,-0.0837807088393451,1.302774114603651,1.1650723530576779,1.3847117284665207,-0.40770000142341783,-0.5777375778321374
saddle,0.9500000000000001,1.6500000000000001,-0.08875636747542094,1.3317690591870115,1.1829116878617705,1.4174580507394794,-0.40155153159286927,-0.5820278064452084
saddle,0.9500000000000001,1.7000000000000002,-0.09355292719959483,1.3609738675850456,1.200908417081595,1.4501806270439266,-0.3955339085342812,-0.5861338816342174
saddle,0.9500000000000001,1.75,-0.0981765809462832,1.3903795824045888,1.2190575986904597,1.4828877410207413,-0.389645247698104,-0.5900648955380104
saddle,0.9500000000000001,1.8,-0.10263340834440644,1.419977640673135,1.2373543517351409,1.5155866880134752,-0.38388356523247197,-0.5938294438173358
saddle,0.9500000000000001,1.85,-0.10692935332289323,1.4497599492542417,1.2557938143955387,1.5482839086144042,-0.3782468065656428,-0.5974356478507901
saddle,0.9500000000000001,1.9000000000000001,-0.11107028205600132,1.4797187813791988,1.2743714479634332,1.5809849388592903,-0.3727327701504104,-0.6008912397896988
saddle,0.9500000000000001,1.9500000000000002,-0.11506189295878189,1.5098467773641124,1.2930827045789601,1.6136946716730316,-0.3673392261128916,-0.6042035194855967
saddle,0.9500000000000001,2.0,-0.11890975108914653,1.5401369454568008,1.311923210268742,1.6464173446308032,-0.36206387407590596,-0.6073794127966032
saddle,1.0,0.0,0.19201074560829864,0.6090409282342849,0.7520619052378428,0.0,-0.664838886955553,0.0
saddle,1.0,0.05,0.18213520883192766,0.6215776171071576,0.7606067549779,0.09596607888415633,-0.6573699178026994,-0.260508716107681
saddle,1.0,0.1,0.17198138806682325,0.6350768674825457,0.7697033134846727,0.17900736290502592,-0.6496009452477908,-0.27931811959337105
saddle,1.0,0.15000000000000002,0.1616367370871827,0.6494948391172961,0.7793148301454856,0.25230472933249737,-0.6415892276894795,-0.2972595884287289
saddle,1.0,0.2,0.1511773475645844,0.6647886453543176,0.7894085084274649,0.3181059166055726,-0.6333856231116904,-0.314360704343618
saddle,1.0,0.25,0.14066881646919074,0.6809171461946064,0.7999551357098394,0.3780402035062215,-0.6250350521924276,-0.3306526629725054
saddle,1.0,0.30000000000000004,0.13016707647255357,0.6978406987111578,0.8109288527026276,0.4333144596777324,-0.6165769023183998,-0.3461689233993231
saddle,1.0,0.35000000000000003,0.119719477477434,0.7155214139707016,0.8223067193573028,0.4848398439927606,-0.60804562121393,-0.36094393265792124
saddle,1.0,0.4,0.10936576533464515,0.7339230609014686,0.8340683725994787,0.5333158225340527,-0.5994712381212672,-0.3750123126850035
saddle,1.0,0.45,0.09913901707864341,0.7530112380832409,0.8461956956564737,0.579287359037915,-0.5908798668753602,-0.38840826834834064
saddle,1.0,0.5,0.08906653268010517,0.7727530758960454,0.8586724751358445,0.623184760602856,-0.5822941977043092,-0.4011651372189448
saddle,1.0,0.55,0.07917060521726575,0.7931175194553991,0.8714841269284362,0.6653518866649526,-0.5737339149965477,-0.4133151276964518
saddle,1.0,0.6000000000000001,0.06946918664672637,0.8140749046654894,0.8846174790776797,0.7060664656176356,-0.5652160530688476,-0.42488917773140994
saddle,1.0,0.65,0.05997651177635202,0.8355972229344057,0.8980605331116623,0.7455550529144642,-0.5567553428359282,-0.4359168363617629
saddle,1.0,0.7000000000000001,0.050703618555828715,0.8576578509900508,0.9118022870579537,0.7840041068068334,-0.5483644942516143,-0.4464262329256327
saddle,1.0,0.75,0.04165881020686773,0.8802315561510075,0.9258325691702827,0.8215683453189675,-0.5400544511499444,-0.4564440708270097
saddle,1.0,0.8,0.03284803601735223,0.9032943452256859,0.9401419258416541,0.8583770755605858,-0.531834594603766,-0.46599566948915716
saddle,1.0,0.8500000000000001,0.024275241492956803,0.9268235780103868,0.9547214965717189,0.8945391068720279,-0.5237129380614506,-0.4751049973501049
saddle,1.0,0.9,0.0159426597181663,0.9507977273017973,0.969562925445325,0.9301465530119049,-0.5156962863141117,-0.48379472948951574
saddle,1.0,0.9500000000000001,0.007851067413710293,0.9751963308443681,0.9846582807013023,0.9652778266239344,-0.5077903774331592,-0.49208630603410386
saddle,1.0,1.0,4.091153189651753e-17,1.0,1.0,1.0000000000000002,-0.5,-0.49999999999999994
saddle,1.0,1.05,-0.007612053249858001,1.0251903526661348,1.0155808296314184,1.03437070907631,-0.49232910410633046,-0.5075549755936375
saddle,1.0,1.1,-0.014987486236464276,1.050749880269137,1.0313937857351083,1.0684396756860066,-0.4847808925313948,-0.514769352464251
saddle,1.0,1.1500000000000001,-0.02212943315842825,1.0766619714407306,1.047432120935098,1.1022499458733404,-0.4773579022511011,-0.5216602660337744
saddle,1.0,1.2000000000000002,-0.029041640459897912,1.1029108704381265,1.0636892885508311,1.1358389102683706,-0.4700620805171399,-0.5282439213657815
saddle,1.0,1.25,-0.03572836879762801,1.129481620657237,1.0801589449108844,1.1692391173610537,-0.4628948381677765,-0.5345356571807236
saddle,1.0,1.3,-0.04219428211411082,1.1563599536056364,1.0968348923677753,1.202478998565696,-0.4558571244215551,-0.5405499811433822
saddle,1.0,1.35,-0.048444383461812755,1.1835323270304787,1.1137111098419759,1.235583407996644,-0.4489494587792564,-0.5463006346891909
saddle,1.0,1.4000000000000001,-0.05448393275970825,1.2109859106061363,1.1307817166762282,1.2685741277310656,-0.442171988303524,-0.551800627726816
saddle,1.0,1.4500000000000002,-0.06031837749997361,1.2387084718273682,1.1480409421218727,1.3014702904637603,-0.43552453719627143,-0.5570622743463908
saddle,1.0,1.5,-0.06595332454493989,1.266688409886373,1.1654831950584326,1.3342886711774307,-0.42900661469849166,-0.5620972554148792
saddle,1.0,1.55,-0.07139446778171908,1.2949146791024706,1.1831029872592909,1.3670440344868726,-0.42261747741696737,-0.566916632126558
saddle,1.0,1.6,-0.07664755156053034,1.3233767403640344,1.200894938341902,1.399749378655742,-0.41635615576026935,-0.5715308841703398
saddle,1.0,1.6500000000000001,-0.08171834811255171,1.352064577307523,1.2188538152461765,1.4324161257611587,-0.4102214668778906,-0.5759499527845728
saddle,1.0,1.7000000000000002,-0.08661262314626893,1.3809686871968148,1.2369745209303615,1.4650543174018749,-0.4042120444194248,-0.5801832668616607
saddle,1.0,1.75,-0.09133608858331245,1.4100799820358232,1.2552520119195953,1.4976728235668284,-0.39832638804965903,-0.5842397526558017
saddle,1.0,1.8,-0.09589442648498525,1.4393898957410962,1.2736814721258558,1.5302793837118063,-0.3925628274748066,-0.5881278997675465
saddle,1.0,1.85,-0.10029321239893739,1.4688901772322982,1.2922580868741558,1.562880856805626,-0.38691961387484947,-0.5918557361375637
saddle,1.0,1.9000000000000001,-0.10453795600828922,1.4985729780588213,1.310977268607729,1.595483205344207,-0.38139486623670066,-0.5954308994403038
saddle,1.0,1.9500000000000002,-0.1086340523344,1.52843089838445,1.329834512855277,1.628091668819531,-0.3759866322964156,-0.5988606284724352
saddle,1.0,2.0,-0.1125867590745083,1.5584568075108634,1.3488253296636652,1.6607108755318278,-0.370692919982958,-0.6021517741188748
saddle,1.05,0.0,0.1953851364140267,0.6423470257172513,0.7866679263239535,0.0,-0.6673718127206353,0.0
saddle,1.05,0.05,0.18595825373342567,0.65451961456601,0.7951276412984815,0.09878896283277336,-0.6602713485631689,-0.2530647076669806
saddle,1.05,0.1,0.17623343090346186,0.6676396828962601,0.8041471895893616,0.1840942449083957,-0.6528655534667623,-0.2716000167462037
saddle,1.05,0.15000000000000002,0.16629388177832136,0.6816659816961734,0.8136905820190591,0.2592284494404507,-0.6452084018193822,-0.2893200964704641
saddle,1.05,0.2,0.15621302751571994,0.6965582878702505,0.8237252517180675,0.32653425054503993,-0.6373484349362756,-0.3062465877104267
saddle,1.05,0.25,0.14605479973453925,0.712277604075293,0.8342220464418509,0.387710705414686,-0.6293288486431711,-0.3224053353551407
saddle,1.05,0.30000000000000004,0.13587444057629142,0.7287862401133425,0.8451548673619362,0.4440172056788861,-0.6211879269402226,-0.33782474661236495
saddle,1.05,0.35000000000000003,0.12571918229667936,0.7460479749261066,0.8565004967173234,0.4964048290375439,-0.6129593643111094,-0.35253484608378877
saddle,1.05,0.4,0.11562924292736708,0.7640281506830627,0.8682381043664739,0.5456040854434667,-0.6046728395813451,-0.3665661701148006
saddle,1.05,0.45,0.1056384570098603,0.782693567618163,0.8803491408696252,0.5921841244709142,-0.5963543049311041,-0.37994939530171606
saddle,1.05,0.5,0.0957751576633275,0.8020125931304142,0.8928169144480658,0.6365944400266259,-0.5880264940147913,-0.3927147085820348
saddle,1.05,0.55,0.08606281541988815,0.821955090460978,0.905626396869206,0.679194182921764,-0.579709250762732,-0.404891571386849
saddle,1.05,0.6000000000000001,0.07652068526185087,0.8424923401060005,0.9187639659549408,0.7202734486596466,-0.5714198852523867,-0.41650848099186305
saddle,1.05,0.65,0.067164337235376,0.8635969690951779,0.9322172378187817,0.7600688003577892,-0.563173452175594,-0.4275928703388587
saddle,1.05,0.7000000000000001,0.05800619029905372,0.8852430752391394,0.945974829600354,0.7987749398398521,-0.5549830540647649,-0.4381709822671354
saddle,1.05,0.75,0.04905589491893322,0.9074059537601037,0.9600262754605748,0.8365533306061894,-0.5468600322924808,-0.448267894323324
saddle,1.05,0.8,0.040320759197451546,0.9300621313381443,0.9743618200123964,0.8735389483922158,-0.5388142158457324,-0.45790745877584094
saddle,1.05,0.8500000000000001,0.03180603568136099,0.9531893030955437,0.9889723693919787,0.9098453158906904,-0.5308540625081068,-0.4671123679786685
saddle,1.05,0.9,0.02351522827023198,0.9767663241415929,1.0038493631683933,0.9455685316768833,-0.5229868337446288,-0.47590416233709076
saddle,1.05,0.9500000000000001,0.015450330492322755,1.0007730638159424,1.0189847118866895,0.9807903788712184,-0.5152187210227543,-0.48430328256958705
saddle,1.05,1.0,0.007612053249857948,1.025190352666135,1.03437070907631,1.0155808296314182,-0.5075549755936375,-0.4923291041063305
saddle,1.05,1.05,5.548065670895615e-18,1.05,1.05,1.05,-0.5,-0.5
saddle,1.05,1.1,-0.007387160414941116,1.075184726467874,1.0658655190913315,1.0840997647615067,-0.4925574480048585,-0.5073333819244907
saddle,1.05,1.1500000000000001,-0.014551553732811282,1.1007280430292279,1.0819604577760122,1.1179250465927977,-0.48523030229694925,-0.5143457531007827
saddle,1.05,1.2000000000000002,-0.021495978966435323,1.1266142849165344,1.098278242275431,1.1515148671500932,-0.4780209420449743,-0.5210527602521988
saddle,1.05,1.25,-0.028223788676647342,1.1528285590615828,1.1148124839407638,1.1849032405365292,-0.47093121718925435,-0.5274692300756958
saddle,1.05,1.3,-0.034738809466235296,1.1793567162596184,1.1315569970815293,1.218119860855244,-0.4639624882830127,-0.5336092291801514
saddle,1.05,1.35,-0.04104524029372379,1.206185233921556,1.148505737982809,1.2511907418612709,-0.45711569619329,-0.5394860890641424
saddle,1.05,1.4000000000000001,-0.04714760022309578,1.2333012599712347,1.165652846307156,1.2841386761287465,-0.4503913851051152,-0.5451124656647431
saddle,1.05,1.4500000000000002,-0.05305064080108423,1.2606925808235734,1.182992571031853,1.3169837103277495,-0.4437897691462882,-0.5505003549509158
saddle,1.05,1.5,-0.058759317233708634,1.288347564763356,1.200519339541338,1.3497434463614917,-0.4373107393676622,-0.5556611532523293
saddle,1.05,1.55,-0.06427870563126484,1.3162551414053256,1.2182276502680918,1.3824334211757323,-0.4309539353210911,-0.5606056596496907
saddle,1.05,1.6,-0.06961400198782003,1.344404759053403,1.2361121967219608,1.4150672779549192,-0.42471872811565536,-0.5653441447364782
saddle,1.05,1.6500000000000001,-0.07477044357640368,1.3727863587630729,1.2541677314957227,1.4476570821406118,-0.4186042957538734,-0.5698863426828228
saddle,1.05,1.7000000000000002,-0.07975331423478849,1.4013903557502032,1.2723891887470482,1.4802134329701575,-0.41260960454794493,-0.5742415121138391
saddle,1.05,1.75,-0.08456787437263855,1.43020757284329,1.2907715318289221,1.51274572556873,-0.40673348230427436,-0.5784184249940856
saddle,1.05,1.8,-0.0892193969846794,1.4592293856448515,1.30930997575406,1.545262162527114,-0.4009745665442144,-0.5824254432840992
saddle,1.05,1.85,-0.09371307969415063,1.4884474580762745,1.3279997300380486,1.5777700331280882,-0.3953314056659923,-0.5862704833898349
saddle,1.05,1.9000000000000001,-0.09805407387545127,1.517853912513795,1.3468361763551502,1.6102757198544617,-0.38980241934157966,-0.5899610782716528
saddle,1.05,1.9500000000000002,-0.1022474649791195,1.5474411768291376,1.365814858257532,1.6427848063985024,-0.3843859193842569,-0.5935043933949601
saddle,1.05,2.0,-0.10629820817464707,1.5772020760514216,1.384931239715903,1.675302285050173,-0.37908019181349073,-0.5969072023142685
saddle,1.1,0.0,0.19849587762000895,0.6757746039374363,0.8212652777998549,0.0,-0.6696983482285207,0.0
saddle,1.1,0.05,0.1894955188958265,0.6876009678690366,0.8296319403995276,0.10163568962453673,-0.662944582069894,-0.24597658649589701
saddle,1.1,0.1,0.18018149132813296,0.7003593522860023,0.8385651876968041,0.1892277041970432,-0.6558822236713944,-0.26423192212877505
saddle,1.1,0.15000000000000002,0.17063287230079904,0.7140113307952697,0.8480297432333045,0.26622015482233885,-0.6485621576231526,-0.2817217203184748
saddle,1.1,0.2,0.16091995625830205,0.7285189382078437,0.8579936484894907,0.3350501287752433,-0.6410303863767318,-0.298462801269602
saddle,1.1,0.25,0.15110483961846968,0.7438452684765495,0.8684278417231264,0.39748660098388117,-0.6333283821355787,-0.3144760092304822
saddle,1.1,0.30000000000000004,0.14124163612571458,0.7599545717848563,0.8793062423284322,0.4548413357445393,-0.6254931143711453,-0.32978532998647075
saddle,1.1,0.35000000000000003,0.13137721621968776,0.7768122530736775,0.8906053861469163,0.5081056133782299,-0.6175574598526746,-0.3444165846475925
saddle,1.1,0.4,0.12155183072750446,0.7943850851880551,0.9023042162646662,0.558040907450905,-0.6095505153205143,-0.3583966647061542
saddle,1.1,0.45,0.11179984386740997,0.8126412527617488,0.9143837553970596,0.6052408761257998,-0.6014979998864585,-0.37175281590404935
saddle,1.1,0.5,0.10215030637199425,0.8315502184194377,0.9268269513296684,0.6501742931775509,-0.5934225361173894,-0.38451228020442435
saddle,1.1,0.55,0.09262762020836303,0.8510828415073396,0.9396183824294598,0.6932157759779414,-0.5853440186833406,-0.39670187772638155
saddle,1.1,0.6000000000000001,0.08325208733023964,0.8712112283355052,0.9527440612092649,0.7346678781661836,-0.5772799037990494,-0.40834778396577637
saddle,1.1,0.65,0.07404043170284208,0.891908895995656,0.9661912240362952,0.7747773519635811,-0.5692454933531245,-0.4194753488551597
saddle,1.1,0.7000000000000001,0.06500626363272864,0.9131504423467914,0.9799481441475318,0.8137472470365542,-0.5612541880758919,-0.43010898196535186
saddle,1.1,0.75,0.056160432784579946,0.9349118298113912,0.9940040592140472,0.8517459005476654,-0.5533176599247307,-0.44027215130578046
saddle,1.1,0.8,0.047511451134878424,0.9571701069874304,1.008348940632522,0.8889140227611795,-0.5454461028689072,-0.4499872763369222
saddle,1.1,0.8500000000000001,0.039065750405012055,0.9799033477285843,1.0229734694753478,0.9253699214096281,-0.5376483519969275,-0.45927578816544196
saddle,1.1,0.9,0.030827998913558533,1.0030907573716936,1.0378688723310943,0.9612137558992628,-0.5299320700934776,-0.46815809411612386
saddle,1.1,0.9500000000000001,0.022801313622858546,1.0267125577788727,1.0530268886332474,0.9965307438476012,-0.5223038518169846,-0.47665363355075924
saddle,1.1,1.0,0.014987486236464224,1.050749880269137,1.0684396756860068,1.0313937857351083,-0.5147693524642509,-0.48478089253139484
saddle,1.1,1.05,0.007387160414941088,1.075184726467874,1.084099764761507,1.0658655190913315,-0.5073333819244906,-0.4925574480048585
saddle,1.1,1.1,3.691186117284822e-17,1.1,1.1,1.1000000000000003,-0.5,-0.49999999999999994
saddle,1.1,1.1500000000000001,-0.007175173172066384,1.125179420651007,1.1161335058134962,1.1338440469542568,-0.4927725913927576,-0.5071244158705696
saddle,1.1,1.2000000000000002,-0.014140255472662724,1.1507074477412784,1.1324936553073528,1.1674383445091931,-0.48565393494476833,-0.5139457709454012
saddle,1.1,1.25,-0.020897748542313604,1.1765692575712823,1.1490740341354426,1.2008183602454776,-0.478646269658175,-0.5204783843180364
saddle,1.1,1.3,-0.027450666979079153,1.2027507727526623,1.165868426156008,1.2340150888892316,-0.4717513466021277,-0.5267358607300998
saddle,1.1,1.35,-0.03380245409495609,1.2292385812834166,1.182870795879392,1.2670556783520115,-0.46497047853067397,-0.5327311273944447
saddle,1.1,1.4000000000000001,-0.03995690504473368,1.2560198528750441,1.2000752664481433,1.2999639602913124,-0.45830458753460707,-0.5384764665653771
saddle,1.1,1.4500000000000002,-0.04591810308163551,1.283082365331872,1.217476110910182,1.332760888627026,-0.45175424394062363,-0.5439835503777991
saddle,1.1,1.5,-0.051690362908213265,1.3104145027366436,1.2350677443370224,1.365464912010842,-0.4453197021149937,-0.5492634731239765
saddle,1.1,1.55,-0.0572781828158238,1.3380051515316413,1.2528447242288112,1.3980922863219951,-0.43900093073269925,-0.5543267834191523
saddle,1.1,1.6,-0.06268619053816486,1.3658437788405786,1.2708017122800983,1.4306573692796294,-0.432797654177833,-0.5591835034567497
saddle,1.1,1.6500000000000001,-0.06791912263643739,1.3939202821422751,1.2889335280288325,1.4631728128243133,-0.42670935935782167,-0.563843172022538
saddle,1.1,1.7000000000000002,-0.07298177539231676,1.4222250399315315,1.307235096219257,1.495649799110452,-0.4207353379592487,-0.5683148558610066
saddle,1.1,1.75,-0.07787897794406515,1.4507488434319262,1.3257014502038733,1.5280982089605686,-0.4148747064547739,-0.5726071759453117
saddle,1.1,1.8,-0.08261556747561914,1.4794829552984916,1.3443277308132555,1.5605267715019824,-0.40912642608902794,-0.5767283307378086
saddle,1.1,1.85,-0.08719637189350195,1.5084189986456324,1.3631092032017806,1.5929431847775144,-0.4034893159756502,-0.5806861216642791
saddle,1.1,1.9000000000000001,-0.09162620832079708,1.5375489895140377,1.3820413346210203,1.625354188999431,-0.39796204803875823,-0.5844879881749471
saddle,1.1,1.9500000000000002,-0.09590979646832877,1.5668653622958013,1.401119492607011,1.6577658342903119,-0.3925432505236477,-0.5881409664938575
saddle,1.1,2.0,-0.10005184603460991,1.5963607899850796,1.4203393780387155,1.6901833293735093,-0.3872313958931921,-0.5916517945841202
saddle,1.1500000000000001,0.0,0.20136726189474033,0.709313761637682,0.8558601719445305,0.0,-0.6718387171745465,0.0
saddle,1.1500000000000001,0.05,0.1927717471406334,0.7208106181150596,0.8641276348331518,0.10450444543881308,-0.6654109610914396,-0.23922427314001105
saddle,1.1500000000000001,0.1,0.18385047470871685,0.7332241614838493,0.8729669586585421,0.19440464538903024,-0.6586732685548403,-0.2571955001380917
saddle,1.1500000000000001,0.15000000000000002,0.17467809513014892,0.7465182036183444,0.8823439543733682,0.2732754486996985,-0.6516733039876261,-0.2744483646696607
saddle,1.1500000000000001,0.2,0.16532187067951334,0.7606571363609538,0.8922271694984992,0.34364843656125565,-0.6444547080125285,-0.2909950675191706
saddle,1.1500000000000001,0.25,0.15584166408652225,0.7756060510575189,0.902587946845749,0.40736210463480116,-0.6370570336214193,-0.30685230309299905
saddle,1.1500000000000001,0.30000000000000004,0.1462902615515664,0.7913309802662369,0.9134002889111378,0.4657807003557582,-0.6295158945980367,-0.32203996405482593
saddle,1.1500000000000001,0.35000000000000003,0.1367138428097513,0.8077990040658468,0.9246406565784447,0.5199356855630194,-0.6218632026497076,-0.3365800903057825
saddle,1.1500000000000001,0.4,0.12715247581393754,0.8249783213516892,0.9362877972232035,0.5706197399348725,-0.6141274100819287,-0.3504961115134695
saddle,1.1500000000000001,0.45,0.1176406894477141,0.8428383613644246,0.9483225086301759,0.6184509628011721,-0.6063338102462323,-0.3638121913189357
saddle,1.1500000000000001,0.5,0.10820802042962441,0.8613497226119673,0.9607274329129519,0.663917591033995,-0.5985048207237971,-0.3765527580172207
saddle,1.1500000000000001,0.55,0.09887959135109893,0.8804842746770167,0.9734867890789046,0.7074099013517764,-0.5906603011470289,-0.3887420849983972
saddle,1.1500000000000001,0.6000000000000001,0.08967652928462728,0.9002150058538821,0.9865862876762377,0.7492430131133996,-0.5828177496307292,-0.4004041342386124
saddle,1.1500000000000001,0.65,0.0806165371428681,0.920516194506536,1.0000127985173541,0.7896740331327252,-0.5749926409467064,-0.4115622223396262
saddle,1.1500000000000001,0.7000000000000001,0.07171419923510743,0.941363130758571,1.013754348145657,0.8289143657160573,-0.5671985536257188,-0.42223903273488655
saddle,1.1500000000000001,0.75,0.06298145021627946,0.9627323303788005,1.0277998392322383,0.8671394112485072,-0.5594474508086344,-0.4324564137386802
saddle,1.1500000000000001,0.8,0.05442784296445487,0.98460136187564,1.0421390255154293,0.904495641452458,-0.5517498010552019,-0.4422354090702656
saddle,1.1500000000000001,0.8500000000000001,0.0460608898901134,1.0069488164879534,1.0567623320411532,0.9411062770001788,-0.5441147763938353,-0.4515961803535174
saddle,1.1500000000000001,0.9,0.037886300971158166,1.0297542247213471,1.0716607996708485,0.977075570621869,-0.5365503713270154,-0.46055803003404666
saddle,1.1500000000000001,0.9500000000000001,0.02990821705620207,1.0529981191699358,1.0868260032334973,1.012492221265912,-0.5290635283746198,-0.4691394067266125
saddle,1.1500000000000001,1.0,0.022129433158428226,1.0766619714407306,1.1022499458733404,1.047432120935098,-0.5216602660337744,-0.4773579022511011
saddle,1.1500000000000001,1.05,0.014551553732811268,1.1007280430292279,1.1179250465927977,1.0819604577760122,-0.5143457531007827,-0.48523030229694925
saddle,1.1500000000000001,1.1,0.007175173172066408,1.125179420651007,1.1338440469542568,1.1161335058134962,-0.5071244158705696,-0.4927725913927576
saddle,1.1500000000000001,1.1500000000000001,3.663116448136937e-18,1.1500000000000001,1.1500000000000001,1.1500000000000001,-0.5,-0.5
saddle,1.1500000000000001,1.2000000000000002,-0.006975012587936296,1.1751744149527779,1.1663862197406305,1.1836023053462879,-0.4929756458609935,-0.5069270288591212
saddle,1.1500000000000001,1.25,-0.013751559820972753,1.200687982266886,1.1829962550330013,1.2169773601733433,-0.48605394780726474,-0.5135674832200465
saddle,1.1500000000000001,1.3,-0.020331886154189238,1.2265266734373965,1.1998238562191446,1.250157467448542,-0.4792370121827098,-0.519934501792475
saddle,1.1500000000000001,1.35,-0.026718709599517998,1.2526771519397903,1.2168629772247574,1.2831709262791704,-0.4725264970353324,-0.5260405969119855
saddle,1.1500000000000001,1.4000000000000001,-0.03291513604590578,1.2791266848761442,1.234107730697965,1.316042603067557,-0.46592366751871944,-0.5318976744129511
saddle,1.1500000000000001,1.4500000000000002,-0.0389246012680917,1.3058630863207066,1.2515523946600164,1.3487943724061369,-0.45942942736823933,-0.5375170706759849
saddle,1.1500000000000001,1.5,-0.04475081356615741,1.3328747322615122,1.269191405397358,1.3814455034637647,-0.45304435371588353,-0.542909581391006
saddle,1.1500000000000001,1.55,-0.05039768528671865,1.3601505076511917,1.287019295372796,1.4140130303192726,-0.4467687485862024,-0.5480854726105397
saddle,1.1500000000000001,1.6,-0.05586932156416066,1.3876798763074811,1.3050307909129726,1.4465119542570284,-0.4406026309906006,-0.553054537603807
saddle,1.1500000000000001,1.6500000000000001,-0.06116993950863938,1.4154527253935911,1.3232206766807777,1.47895558186042,-0.4345458094279136,-0.557826083567844
saddle,1.1500000000000001,1.7000000000000002,-0.06630387441330904,1.4434594045594449,1.3415839267500698,1.5113556360496103,-0.42859785998846395,-0.5624089921163326
saddle,1.1500000000000001,1.75,-0.07127551824012264,1.4716906906855942,1.3601155988734903,1.5437225088974695,-0.42275818355163436,-0.5668117132171164
saddle,1.1500000000000001,1.8,-0.07608929825832629,1.5001377716748392,1.3788108458175932,1.5760654052784346,-0.4170260204611623,-0.5710422911294104
saddle,1.1500000000000001,1.85,-0.08074967524042545,1.5287922453748757,1.3976649985281666,1.6083924267494387,-0.4114004433147521,-0.5751084030340936
saddle,1.1500000000000001,1.9000000000000001,-0.08526107944546629,1.5576460425737428,1.4166733908932645,1.6407107960099436,-0.4058804264244997,-0.5790173395032884
saddle,1.1500000000000001,1.9500000000000002,-0.08962794911604385,1.5866914988546565,1.4358315868000178,1.6730268249693399,-0.4004647935636242,-0.5827760711594496
saddle,1.1500000000000001,2.0,-0.09385466181870807,1.615921272034657,1.455135156010076,1.705346136598463,-0.39515229745161795,-0.5863912190839048
saddle,1.2000000000000002,0.0,0.2040211808675063,0.7429556885204399,0.8904574943811366,0.0,-0.6738109385187409,0.0
saddle,1.2000000000000002,0.05,0.19580954758181562,0.7541388768452746,0.8986210089213387,0.10739365425906217,-0.6676897090578944,-0.23278842844562608
saddle,1.2000000000000002,0.1,0.187263124409417,0.7662232952192047,0.907360404516043,0.1996220729766628,-0.6612587424067957,-0.2504733031494235
saddle,1.2000000000000002,0.15000000000000002,0.17845220516512406,0.779174985483018,0.9166426473281805,0.28039039788383247,-0.6545626059935933,-0.26748419548615565
saddle,1.2000000000000002,0.2,0.1694408634840232,0.7929605277576212,0.9264369774638717,0.35232430080661425,-0.647642542984958,-0.2838294144657611
saddle,1.2000000000000002,0.25,0.16028663145163075,0.8075469405941635,0.9367151992243874,0.4173317544452151,-0.6405362061988618,-0.299521899947849
saddle,1.2000000000000002,0.30000000000000004,0.15104073370988635,0.8229019426146884,0.9474515427869775,0.4768294008288522,-0.6332777697897554,-0.3145779176771848
saddle,1.2000000000000002,0.35000000000000003,0.14174842470840235,0.8389942036066327,0.9586225062274794,0.5318889111198633,-0.625898094507726,-0.32901607147918727
saddle,1.2000000000000002,0.4,0.1324492882961383,0.8557933302820956,0.9702068171017486,0.5833340992895254,-0.6184248445010423,-0.34285669266307417
saddle,1.2000000000000002,0.45,0.12317785502094483,0.8732699884997077,0.9821850476372407,0.6318077822303096,-0.6108828488515166,-0.3561209695862561
saddle,1.2000000000000002,0.5,0.11396391226050644,0.89139594069257,0.9945396178134325,0.6778177568297494,-0.6032942169957428,-0.368830703357914
saddle,1.2000000000000002,0.55,0.10483303809085895,0.9101439730539174,1.0072545213871964,0.7217699551439066,-0.595678636590955,-0.3810078239474106
saddle,1.2000000000000002,0.6000000000000001,0.09580704187827781,0.9294880428688073,1.0203151469707747,0.7639923054316001,-0.5880536045959397,-0.3926741118557756
saddle,1.2000000000000002,0.65,0.08690437026329292,0.9494031168662913,1.03370812075201,0.8047522488803972,-0.5804346390966798,-0.40385099942516806
saddle,1.2000000000000002,0.7000000000000001,0.07814047931466458,0.9698652650666739,1.047421167348956,0.8442697837614616,-0.5728354731636865,-0.4145594296181615
saddle,1.2000000000000002,0.75,0.0695281880874826,0.9908515022884842,1.0614429626663757,0.8827273411655465,-0.565268244364994,-0.42481974049297355
saddle,1.2000000000000002,0.8,0.061077998512677686,1.0123399872483394,1.0757629984553232,0.9202773269274744,-0.5577436673891311,-0.43465158631635326
saddle,1.2000000000000002,0.8500000000000001,0.05279836268693428,1.0343097457182011,1.0903714942328147,0.9570478937783936,-0.5502711719570036,-0.44407390974145927
saddle,1.2000000000000002,0.9,0.044695933796037944,1.0567407741269235,1.105259301893406,0.9931474647135187,-0.5428590367637237,-0.4531049174352029
saddle,1.2000000000000002,0.9500000000000001,0.03677579324777775,1.0796138979680459,1.1204178147150279,1.028668298432284,-0.5355145126397395,-0.4617620672513305
saddle,1.2000000000000002,1.0,0.029041640459897905,1.1029108704381265,1.1358389102683706,1.0636892885508311,-0.5282439213657815,-0.4700620805171399
saddle,1.2000000000000002,1.05,0.02149597896643532,1.1266142849165341,1.1515148671500934,1.098278242275431,-0.5210527602521987,-0.4780209420449743
saddle,1.2000000000000002,1.1,0.014140255472662724,1.1507074477412784,1.1674383445091931,1.1324936553073528,-0.5139457709454012,-0.48565393494476833
saddle,1.2000000000000002,1.1500000000000001,0.0069750125879362865,1.1751744149527779,1.1836023053462879,1.1663862197406305,-0.5069270288591212,-0.4929756458609935
saddle,1.2000000000000002,1.2000000000000002,3.335248424744468e-17,1.2000000000000002,1.2000000000000002,1.2000000000000004,-0.5,-0.49999999999999994
saddle,1.2000000000000002,1.25,-0.006785715079268735,1.22516967931382,1.2166249283502426,1.2333734265043796,-0.4931676032757335,-0.5067402836555119
saddle,1.2000000000000002,1.3,-0.013383653387551764,1.2506695589065966,1.233470814910419,1.2665401097571776,-0.4864322631286377,-0.5132091711841789
saddle,1.2000000000000002,1.35,-0.01979583574929282,1.2764863422403705,1.250531577366448,1.2995295272452634,-0.4797959610612694,-0.5194187479763248
saddle,1.2000000000000002,1.4000000000000001,-0.02602471631223801,1.3026073706941914,1.2678013290524714,1.332367571688187,-0.4732602705570815,-0.5253805442840818
saddle,1.2000000000000002,1.4500000000000002,-0.03207310535717648,1.3290205434621787,1.2852743342992814,1.365077054552423,-0.4668264073966077,-0.5311055501095583
saddle,1.2000000000000002,1.5,-0.03794412151216466,1.3557142747805337,1.3029450259286814,1.3976780830318556,-0.46049525349110315,-0.5366042503672186
saddle,1.2000000000000002,1.55,-0.0436411339467953,1.382677486207763,1.3208079795279646,1.43018841652432,-0.45426739488235857,-0.5418866430784166
saddle,1.2000000000000002,1.6,-0.04916770956942628,1.4098995748502101,1.3388578822166215,1.4626237754364253,-0.44814315841098556,-0.5469622560738778
saddle,1.2000000000000002,1.6500000000000001,-0.05452759235497926,1.4373704731717227,1.357089590499911,1.4949980427996081,-0.44212261607502135,-0.5518401873323284
saddle,1.2000000000000002,1.7000000000000002,-0.05972464448772526,1.4650805017528357,1.3754980510007604,1.5273235355909833,-0.43620563443435106,-0.556529104798415
saddle,1.2000000000000002,1.75,-0.06476283046669125,1.4930204197171233,1.39407834867831,1.5596111522670617,-0.43039187902806525,-0.5610372808171408
saddle,1.2000000000000002,1.8,-0.06964617686698979,1.5211814014287846,1.4128256596348043,1.591870564560425,-0.4246808485592566,-0.5653726000320407
saddle,1.2000000000000002,1.85,-0.07437876571823895,1.5495549817099254,1.431735316634599,1.6241103135894615,-0.4190718724535936,-0.5695425934188232
saddle,1.2000000000000002,1.9000000000000001,-0.07896468145881722,1.5781330755743816,1.450802682709012,1.6563380112303066,-0.41356416496256393,-0.5735544276342196
saddle,1.2000000000000002,1.9500000000000002,-0.08340803822985214,1.6069079481659645,1.4700233364195863,1.68856033239262,-0.4081567857700615,-0.5774149619033544
saddle,1.2000000000000002,2.0,-0.08771291760992317,1.635872195178171,1.4893928825099285,1.7207832245595476,-0.40284870905847125,-0.5811307233402164
saddle,1.25,0.0,0.20647736962806754,0.7766922482163958,0.9250610419664178,0.0,-0.6756310898915676,0.0
saddle,1.25,0.05,0.1986294647451136,0.7875767505316899,0.9331170406572691,0.110301892332632,-0.6697980775913839,-0.2266506899501663
saddle,1.25,0.1,0.1904402506301677,0.7993468971646853,0.9417519254194671,0.20487717331854338,-0.663656726501109,-0.24404866188904273
saddle,1.25,0.15000000000000002,0.18197602791521175,0.8119711249237329,0.9509336023552575,0.28756118821662086,-0.6572488325704442,-0.26081405653221273
saddle,1.25,0.2,0.17329746407795607,0.82541783107855,0.9606322975111315,0.36107310333005943,-0.6506131447165482,-0.27695222678657766
saddle,1.25,0.25,0.16445971040195395,0.8396559375363356,0.9708203197249341,0.42739029374847626,-0.6437854537048456,-0.29247271598910907
saddle,1.25,0.30000000000000004,0.15551227707634965,0.8546548578022973,0.9814722246959484,0.4879817358585131,-0.6367984587578315,-0.30738855366400736
saddle,1.25,0.35000000000000003,0.14649925166258382,0.8703847611367725,0.992564712919573,0.5439591716461482,-0.6296818654388768,-0.3217153218878706
saddle,1.25,0.4,0.13745960699798676,0.8868166246473752,1.0040764949615046,0.5961777751161328,-0.622462534613921,-0.3354704055531773
saddle,1.25,0.45,0.12842760799852718,0.9039223262964677,1.0159880762100613,0.6453050105204318,-0.6151646998963182,-0.3486723275533532
saddle,1.25,0.5,0.11943309523700613,0.9216747066843274,1.0282817264291935,0.6918683345835852,-0.607810081552623,-0.36134042780042464
saddle,1.25,0.55,0.11050195173632642,0.9400475857091841,1.0409412218777492,0.7362895355371821,-0.6004181474075599,-0.3734943751432859
saddle,1.25,0.6000000000000001,0.1016564231650887,0.9590157242742474,1.0539517763213557,0.7789092861069732,-0.5930062589594555,-0.38515396510345223
saddle,1.25,0.65,0.09291558317466307,0.9785549322376509,1.0672997475480313,0.8200055823710763,-0.585589944564166,-0.3963387652316348
saddle,1.25,0.7000000000000001,0.08429558550321471,0.9986419076452672,1.0809726267418902,0.8598070565131551,-0.5781830034714049,-0.40706807108490506
saddle,1.25,0.75,0.07581001809202971,1.0192543819638882,1.0949588556280787,0.8985033086650147,-0.57079770329954,-0.4173607335482943
saddle,1.25,0.8,0.06747018947547415,1.0403709247148818,1.1092477124116469,0.9362527144324707,-0.5634449302952987,-0.4272350764210798
saddle,1.25,0.8500000000000001,0.059285379529232074,1.0619711075321756,1.1238292259630422,0.9731884277268278,-0.5561343178848362,-0.4367088509187419
saddle,1.25,0.9,0.051263091252127115,1.0840353279891208,1.13869405516034,1.0094231222215486,-0.5488743856768388,-0.4457991798420819
saddle,1.25,0.9500000000000001,0.04340924044413974,1.1065448302026715,1.1538334464007847,1.0450526321351978,-0.5416726321719971,-0.45452256220770854
saddle,1.25,1.0,0.03572836879762801,1.129481620657237,1.1692391173610537,1.0801589449108844,-0.5345356571807236,-0.4628948381677765
saddle,1.25,1.05,0.028223788676647373,1.1528285590615828,1.184903240536529,1.1148124839407638,-0.5274692300756959,-0.47093121718925435
saddle,1.25,1.1,0.02089774854231356,1.1765692575712823,1.2008183602454776,1.1490740341354424,-0.5204783843180364,-0.4786462696581751
saddle,1.25,1.1500000000000001,0.013751559820972757,1.200687982266886,1.2169773601733433,1.1829962550330013,-0.5135674832200465,-0.48605394780726474
saddle,1.25,1.2000000000000002,0.006785715079268753,1.22516967931382,1.2333734265043796,1.2166249283502426,-0.5067402836555119,-0.4931676032757335
saddle,1.25,1.25,3.171579479390144e-17,1.25,1.25,1.2500000000000002,-0.5,-0.49999999999999994
saddle,1.25,1.3,-0.006606420276572652,1.2751651954704961,1.2668507657418426,1.2831564092206202,-0.4933493485588355,-0.5065633428077605
saddle,1.25,1.35,-0.01303491240156026,1.3006520941237296,1.2839196172996945,1.3161248066820896,-0.4867905993324437,-0.5128692936816945
saddle,1.25,1.4000000000000001,-0.019287302967485712,1.3264480841956736,1.301200643187219,1.3489321377191426,-0.4803256156322649,-0.5189289960750755
saddle,1.25,1.4500000000000002,-0.025365811954193865,1.3525411331388653,1.3186881097498393,1.3816021387445883,-0.4739558925109025,-0.5247530961835231
saddle,1.25,1.5,-0.03127298870596865,1.3789197248397715,1.336376432126798,1.4141557686897654,-0.4676825967406007,-0.5303517594068758
saddle,1.25,1.55,-0.0370116704435305,1.4055728293880154,1.3542601948223971,1.4466115369408725,-0.46150658668806616,-0.5357347015487521
saddle,1.25,1.6,-0.042584921159851186,1.4324898714682655,1.3723340983760648,1.478985842791419,-0.4554284563355136,-0.5409111952620792
saddle,1.25,1.6500000000000001,-0.04799601010543861,1.4596607428513406,1.3905930150098895,1.5112931848015945,-0.4494485397624086,-0.5458901080853532
saddle,1.25,1.7000000000000002,-0.05324834753995042,1.4870757864653075,1.4090318921001284,1.5435464534309853,-0.4435669650233768,-0.5506798957107027
saddle,1.25,1.75,-0.058345473464656475,1.514725763830695,1.4276458159277376,1.5757570699671362,-0.4377836526588716,-0.5552886397763387
saddle,1.25,1.8,-0.0632910302343183,1.542601810097837,1.4464300174858156,1.6079351495116905,-0.43209833344469367,-0.5597240661561
saddle,1.25,1.85,-0.068088722000466,1.5706954543045222,1.4653798144769004,1.6400896846238842,-0.4265105836899408,-0.5639935478358471
saddle,1.25,1.9000000000000001,-0.07274230302568671,1.5989985952517105,1.484490648556197,1.6722286445272778,-0.4210198296687619,-0.5681041304423747
saddle,1.25,1.9500000000000002,-0.07725554446320439,1.627503409392447,1.5037580278247862,1.7043591208720426,-0.41562537884108525,-0.5720625354480089
saddle,1.25,2.0,-0.08163223633585717,1.656202458481149,1.523177604608032,1.7364873752732188,-0.4103264111218565,-0.5758751916308404
saddle,1.3,0.0,0.20875358317862155,0.8105164466180548,0.9596737638077001,0.0,-0.6773135043527639,0.0
saddle,1.3,0.05,0.2012499920254357,0.8211161166669464,0.9676198143841913,0.11322769415352121,-0.6717514361915691,-0.22079403971702746
saddle,1.3,0.1,0.19340098144992152,0.8325860926718371,0.9761465677943791,0.21016749802570028,-0.6658836095369232,-0.23790548238760384
saddle,1.3,0.15000000000000002,0.1852687398243608,0.8448967761539116,0.9852231718000115,0.2947842204963239,-0.6597489975925396,-0.25442338763494055
saddle,1.3,0.2,0.1769107167136904,0.8580185566403136,0.994820733780454,0.36989047533515146,-0.6533840499382353,-0.27035029736678595
saddle,1.3,0.25,0.16837957886178756,0.8719220267521042,1.0049121969391446,0.43753278141524377,-0.6468226796130355,-0.2856928790470852
saddle,1.3,0.30000000000000004,0.15972293938699686,0.886578164277547,1.0154726169252943,0.4992321595515507,-0.6400960391902116,-0.300461412851972
saddle,1.3,0.35000000000000003,0.15098367582695638,0.9019586431905339,1.0264788615167715,0.5561406610893347,-0.633232718537945,-0.3146685941956134
saddle,1.3,0.4,0.1421999292998708,0.9180356882952744,1.037909772560708,0.6091447041208433,-0.6262586760276226,-0.32832921085418093
saddle,1.3,0.45,0.13340552499254377,0.9347824566038274,1.0497458664114128,0.6589364509982049,-0.6191974846464928,-0.3414593314107205
saddle,1.3,0.5,0.12463018256141152,0.9521728229327981,1.0619693307424547,0.7060630947825196,-0.6120704065394859,-0.3540760051720372
saddle,1.3,0.55,0.11589987351053953,0.9701815678197738,1.0745638520531804,0.7509622396376585,-0.6048965808388568,-0.3661968411789764
saddle,1.3,0.6000000000000001,0.10723720705750195,0.9887843499167843,1.087514394333985,0.7939876309534342,-0.5976932382564671,-0.37783963918903224
saddle,1.3,0.65,0.09866166337251893,1.0079577002882942,1.1008071906370775,0.8354277229055955,-0.5904757940614661,-0.3890222829446677
saddle,1.3,0.7000000000000001,0.09018997318632901,1.0276790703811407,1.1144295061332499,0.8755199209664682,-0.583258067399268,-0.39976246298729823
saddle,1.3,0.75,0.08183636143069113,1.047926768899301,1.128369582331553,0.9144610663676607,-0.5760523946922633,-0.41007760066761617
saddle,1.3,0.8,0.0736128247494919,1.0686799515758467,1.142616508571921,0.9524155745838174,-0.5688697783759408,-0.41998473216357296
saddle,1.3,0.8500000000000001,0.06552936555481186,1.0899186191540702,1.1571601378452538,0.9895216697092181,-0.5617200063686639,-0.429500447549462
saddle,1.3,0.9,0.057594236814582415,1.1116236452834753,1.1719909539558513,1.0258963284922509,-0.554611789285607,-0.4386408134059319
saddle,1.3,0.9500000000000001,0.04981411196104943,1.133776622495077,1.1871000444158497,1.061639038899935,-0.5475528394237852,-0.4474213763768452
saddle,1.3,1.0,0.042194282114110825,1.156359953605632,1.202478998565696,1.0968348923677753,-0.5405499811433822,-0.4558571244215551
saddle,1.3,1.05,0.03473880946623527,1.1793567162596181,1.2181198608552442,1.1315569970815291,-0.5336092291801513,-0.46396248828301273
saddle,1.3,1.1,0.027450666979079174,1.2027507727526618,1.2340150888892316,1.165868426156008,-0.5267358607300998,-0.4717513466021277
saddle,1.3,1.1500000000000001,0.02033188615418923,1.2265266734373965,1.250157467448542,1.1998238562191446,-0.519934501792475,-0.4792370121827098
saddle,1.3,1.2000000000000002,0.013383653387551734,1.2506695589065964,1.2665401097571778,1.2334708149104188,-0.5132091711841787,-0.48643226312863774
saddle,1.3,1.25,0.00660642027657268,1.2751651954704961,1.2831564092206202,1.2668507657418429,-0.5065633428077605,-0.49334934855883544
saddle,1.3,1.3,1.2044577155027338e-18,1.3,1.3,1.3,-0.5,-0.5
saddle,1.3,1.35,-0.00643635509502636,1.32516093965866,1.317064743681639,1.3329503565602046,-0.4935216762260536,-0.506395453272466
saddle,1.3,1.4000000000000001,-0.0127038784763775,1.350635518957946,1.33434470523416,1.365729837605728,-0.4871304974271499,-0.5125464646999114
saddle,1.3,1.4500000000000002,-0.0188042225708925,1.3764117473651527,1.3518341323754983,1.398363125653031,-0.48082822029193284,-0.5184633280868498
saddle,1.3,1.5,-0.024739402274002762,1.4024781766318322,1.3695274472773846,1.4308720118187825,-0.47461626365517356,-0.5241558950102563
saddle,1.3,1.55,-0.030511736123141783,1.4288238405386409,1.3874192151407398,1.4632757806783026,-0.46849574584712955,-0.5296335866645372
saddle,1.3,1.6,-0.03612380864067537,1.4554382156546581,1.4055041613530246,1.4955915002453577,-0.4624675030305639,-0.5349054202760292
saddle,1.3,1.6500000000000001,-0.04157841600520489,1.4823112125384896,1.4237771231869796,1.5278343233510527,-0.45653212810797345,-0.5399800144497988
saddle,1.3,1.7000000000000002,-0.04687855190161669,1.5094331636680836,1.4422331198903207,1.5600176580879577,-0.4506899689347249,-0.5448656273812992
saddle,1.3,1.75,-0.05202733562940921,1.5367948196622092,1.4608672148905533,1.5921534684603127,-0.4449411920361957,-0.5495701371339323
saddle,1.3,1.8,-0.057028025624073345,1.5643873347658004,1.4796746602591286,1.6242523340579216,-0.43928575480651166,-0.5541010969345516
saddle,1.3,1.85,-0.06188396467118699,1.5922021979396428,1.4986507938626321,1.6563236749581993,-0.4337234548981794,-0.5584657238105012
saddle,1.3,1.9000000000000001,-0.06659855699681319,1.620231293802604,1.5177910320787138,1.6883758819943613,-0.42825394686235735,-0.5626709135869857
saddle,1.3,1.9500000000000002,-0.07117526749065257,1.6484668093850703,1.5370909466075626,1.7204163786224524,-0.4228767344148262,-0.5667232724096061
saddle,1.3,2.0,-0.07561759283178701,1.6769012448324627,1.5565462247989845,1.7524517494511274,-0.4175911962292943,-0.57062912021013
saddle,1.35,0.0,0.2108657223119485,0.8444214575010753,0.994298006926967,0.0,-0.6788709172677443,0.0
saddle,1.35,0.05,0.20368795733876002,0.8547494969073228,1.0021325003867592,0.11616974615263151,-0.6735636253085228,-0.21520232959064356
saddle,1.35,0.1,0.1961626674833881,0.8659326162882148,1.0105484931470805,0.21549055390258048,-0.6679540908501033,-0.23202873209284214
saddle,1.35,0.15000000000000002,0.1883479976709001,0.8779431176852108,1.0195165010221687,0.3020561414672702,-0.662078543430385,-0.24829821249678763
saddle,1.35,0.2,0.18029825414247783,0.8907531745376616,1.0290085440930323,0.3787722657927392,-0.655971229660629,-0.2640108820816335
saddle,1.35,0.25,0.1720635716585662,0.9043349589765919,1.0389983023261322,0.44775429810487094,-0.6496641991510431,-0.27917096615055403
saddle,1.35,0.30000000000000004,0.16368970635626362,0.9186611127043081,1.0494612694168068,0.5105754890147022,-0.6431871472256451,-0.2937861358943549
saddle,1.35,0.35000000000000003,0.1552180945427404,0.9337045191214792,1.0603747016438474,0.5684278278526093,-0.6365674312614025,-0.30786670079315104
saddle,1.35,0.4,0.14668594584768888,0.9494388733401068,1.0717176071336991,0.6222290650303628,-0.6298300928406715,-0.32142503659844407
saddle,1.35,0.45,0.13812650901058976,0.9658383415977745,1.0834705715342714,0.6726961202767076,-0.6229980008078595,-0.33447494822394436
saddle,1.35,0.5,0.12956918094399628,0.9828779093519531,1.0956158374231995,0.7203958273679946,-0.6160918607999917,-0.34703143813782017
saddle,1.35,0.55,0.12103997034613097,1.000533276857539,1.108136919878829,0.7657819608455397,-0.6091305035426571,-0.3591100522874138
saddle,1.35,0.6000000000000001,0.1125616003614842,1.018780985083446,1.1210187335761141,0.8092211218574249,-0.6021308830823114,-0.37072685313922943
saddle,1.35,0.65,0.10415389015091737,1.0375983670350188,1.1342473271585065,0.8510124939670124,-0.5951083011947635,-0.3818980359324759
saddle,1.35,0.7000000000000001,0.09583397763509062,1.05696350101724,1.1478098383538737,0.8914022186541949,-0.5880765066172008,-0.392639812506207
saddle,1.35,0.75,0.08761661775378439,1.0768553417056328,1.16169431870472,0.9305944888542487,-0.5810478618442584,-0.4029682149329096
saddle,1.35,0.8,0.07951437349584843,1.0972536119725864,1.1758897132336557,0.9687597944614741,-0.5740334254168902,-0.41289905122699366
saddle,1.35,0.8500000000000001,0.07153788624235373,1.1181388030548582,1.1903856877355996,1.0060415409496815,-0.5670431079224522,-0.42244776453148175
saddle,1.35,0.9,0.06369605834499811,1.1394921792637276,1.2051725796879715,1.0425610413154136,-0.5600857598127256,-0.4316294031400107
saddle,1.35,0.9500000000000001,0.05599624006596855,1.1612957859843558,1.2202413220289068,1.0784214963693854,-0.5531692689095884,-0.4404585791354636
saddle,1.35,1.0,0.04844438346181274,1.1835323270304787,1.235583407996644,1.1137111098419759,-0.5463006346891909,-0.4489494587792564
saddle,1.35,1.05,0.04104524029372382,1.206185233921556,1.2511907418612709,1.148505737982809,-0.5394860890641424,-0.45711569619329
saddle,1.35,1.1,0.0338024540949561,1.2292385812834166,1.2670556783520115,1.182870795879392,-0.5327311273944447,-0.4649704785306739
saddle,1.35,1.1500000000000001,0.026718709599517998,1.2526771519397903,1.2831709262791704,1.2168629772247574,-0.5260405969119855,-0.4725264970353324
saddle,1.35,1.2000000000000002,0.019795835749292813,1.2764863422403705,1.2995295272452634,1.250531577366448,-0.5194187479763248,-0.4797959610612694
saddle,1.35,1.25,0.01303491240156024,1.3006520941237296,1.3161248066820896,1.2839196172996943,-0.5128692936816945,-0.48679059933244373
saddle,1.35,1.3,0.00643635509502636,1.3251609396586606,1.3329503565602046,1.317064743681639,-0.506395453272466,-0.4935216762260536
saddle,1.35,1.35,2.8692061040931747e-17,1.35,1.35,1.3500000000000003,-0.5,-0.49999999999999994
saddle,1.35,1.4000000000000001,-0.006274825661047258,1.375156901391827,1.3672677746719781,1.3827544558712817,-0.49368529888882934,-0.5062359387292128
saddle,1.35,1.4500000000000002,-0.012389237015314358,1.400619769266711,1.3847479101930587,1.4153537445295352,-0.48745334441840243,-0.5122394332881005
saddle,1.35,1.5,-0.01834473239088695,1.4263771931605134,1.4024348096772978,1.4478205151215415,-0.4813057942816739,-0.5180200115737682
saddle,1.35,1.55,-0.024143144213481044,1.4524182639494534,1.4203230458519926,1.4801748057696014,-0.47524399605520423,-0.5235868067603319
saddle,1.35,1.6,-0.029786585910717426,1.478732531147918,1.438407330900509,1.5124343854915847,-0.46926902102022733,-0.5289485664133304
saddle,1.35,1.6500000000000001,-0.035277417907020645,1.5053099503157266,1.4566825318759102,1.544615010797227,-0.4633816807913098,-0.5341136750795852
saddle,1.35,1.7000000000000002,-0.040618203166005,1.5321408733388102,1.475143641487938,1.576730683157677,-0.4575825573970177,-0.5390901623717549
saddle,1.35,1.75,-0.04581166919375944,1.5592160395135108,1.4937857542114834,1.608793867004553,-0.4518720292364206,-0.5438857133569143
saddle,1.35,1.8,-0.05086070093368578,1.5865266186210558,1.512604143571579,1.640815605789055,-0.4462502650602173,-0.548507703622917
saddle,1.35,1.85,-0.055768277986148695,1.614064094042947,1.531594127755142,1.6728057746629759,-0.44071728127434634,-0.5529631795934958
saddle,1.35,1.9000000000000001,-0.06053747979797463,1.6418203177189459,1.5507511713089617,1.7047731365099215,-0.43527292610731644,-0.5572588983569259
saddle,1.35,1.9500000000000002,-0.06517145529806904,1.6697874779025186,1.5700708510594832,1.7367254846889857,-0.42991690441517993,-0.5614013317565867
saddle,1.35,2.0,-0.06967339927039785,1.6979580506745025,1.5895488339736892,1.7686697596854963,-0.4246487969247083,-0.5653966742654204
saddle,1.4000000000000001,0.0,0.21282817441452376,0.878401612115421,1.0289354866910037,0.0,-0.6803147612793093,0.0
saddle,1.4000000000000001,0.05,0.20595877005467925,0.8884702667692621,1.0366574026290711,0.11912702308081415,-0.6752471918154708,-0.20986002464814674
saddle,1.4000000000000001,0.1,0.1987412679352191,0.8993790888461326,1.0449608860153063,0.22084423903684824,-0.6698815327617407,-0.2264039135368046
saddle,1.4000000000000001,0.15000000000000002,0.19123006081943303,0.9111020342870447,1.053817711490158,0.30937387908333547,-0.6642515041905687,-0.2424251207704494
saddle,1.4000000000000001,0.2,0.18347642802651787,0.9236128788565959,1.0632008056277509,0.38771465746636036,-0.658389267854905,-0.2579216392113739
saddle,1.4000000000000001,0.25,0.17552796890599878,0.9368854598802502,1.0730846555794948,0.45805055500214653,-0.6523250485041938,-0.2728956413979549
saddle,1.4000000000000001,0.30000000000000004,0.16742848684389502,0.9508937536286912,1.0834453206526116,0.5220067723181857,-0.6460870582544546,-0.2873525937869797
saddle,1.4000000000000001,0.35000000000000003,0.1592179598586866,0.9656121043599339,1.0942604357149743,0.5808153419084258,-0.6397014615105132,-0.3013005810504079
saddle,1.4000000000000001,0.4,0.15093253256010894,0.9810153375551026,1.1055092770093442,0.6354252452895848,-0.633192334571502,-0.3147498489910536
saddle,1.4000000000000001,0.45,0.14260474260595635,0.9970787724199155,1.117172583780694,0.6865781316529315,-0.6265817924309295,-0.32771215631105854
saddle,1.4000000000000001,0.5,0.13426361302210346,1.0137784124248352,1.1292326044300083,0.7348607444135629,-0.6198900007437638,-0.3402005099612529
saddle,1.4000000000000001,0.55,0.12593493090314503,1.0310909064955036,1.141672918854154,0.7807427012849952,-0.6131353283763259,-0.35222871702468406
saddle,1.4000000000000001,0.6000000000000001,0.11764150018982565,1.048993642573321,1.1544783027638599,0.8246038092166867,-0.6063344788067273,-0.3638110770855862
saddle,1.4000000000000001,0.65,0.10940329104905286,1.0674646388172693,1.167634759815736,0.8667538581665767,-0.5995025363157798,-0.3749622767038668
saddle,1.4000000000000001,0.7000000000000001,0.10123777942410897,1.0864827708450515,1.1811292606183545,0.9074479379860149,-0.5926531695891865,-0.3856970580337514
saddle,1.4000000000000001,0.75,0.0931600978415905,1.106027515153988,1.1949497659527168,0.9468975358619992,-0.5857986837144571,-0.3960301783430266
saddle,1.4000000000000001,0.8,0.08518331242441306,1.1260792315838182,1.2090850346245803,0.985279394947749,-0.5789501812975043,-0.4059762155294161
saddle,1.4000000000000001,0.8500000000000001,0.07731858682121778,1.1466188722605632,1.223524601820257,1.0227420986511413,-0.5721176337268568,-0.41554953155885305
saddle,1.4000000000000001,0.9,0.06957538397917289,1.1676281214355493,1.2382586780258074,1.059411343865211,-0.5653099892794863,-0.42476418872219807
saddle,1.4000000000000001,0.9500000000000001,0.06196164209260705,1.1890894406194374,1.2532780722002153,1.0953940678288945,-0.5585352648603372,-0.43363389847588363
saddle,1.4000000000000001,1.0,0.054483932759708274,1.2109859106061363,1.2685741277310656,1.1307817166762284,-0.551800627726816,-0.44217198830352394
saddle,1.4000000000000001,1.05,0.04714760022309581,1.2333012599712347,1.2841386761287463,1.165652846307156,-0.5451124656647433,-0.4503913851051152
saddle,1.4000000000000001,1.1,0.03995690504473365,1.2560198528750441,1.2999639602913124,1.2000752664481433,-0.5384764665653771,-0.4583045875346071
saddle,1.4000000000000001,1.1500000000000001,0.03291513604590575,1.2791266848761444,1.316042603067557,1.234107730697965,-0.5318976744129511,-0.4659236675187195
saddle,1.4000000000000001,1.2000000000000002,0.026024716312237982,1.3026073706941916,1.332367571688187,1.2678013290524712,-0.5253805442840818,-0.47326027055708153
saddle,1.4000000000000001,1.25,0.01928730296748575,1.3264480841956736,1.348932137719142,1.3012006431872192,-0.5189289960750756,-0.48032561563226484
saddle,1.4000000000000001,1.3,0.012703878476377483,1.350635518957946,1.365729837605728,1.33434470523416,-0.5125464646999114,-0.4871304974271499
saddle,1.4000000000000001,1.35,0.006274825661047253,1.3751569013918274,1.3827544558712817,1.3672677746719781,-0.5062359387292128,-0.49368529888882934
saddle,1.4000000000000001,1.4000000000000001,-2.3146851878018186e-19,1.4000000000000001,1.4000000000000001,1.4000000000000001,-0.5,-0.5
saddle,1.4000000000000001,1.4500000000000002,-0.006121204784716985,1.4251530614061472,1.4174606769050844,1.4325679758069028,-0.49384086021235934,-0.5060841874478168
saddle,1.4000000000000001,1.5,-0.012089798510481843,1.4506047771299557,1.4351308742891544,1.464995210699972,-0.4877603935228015,-0.5119470661215687
saddle,1.4000000000000001,1.55,-0.017907145571495683,1.4763442837246405,1.4530051550562297,1.4973025144733878,-0.4817601627661884,-0.5175974744639851
saddle,1.4000000000000001,1.6,-0.02357491380569994,1.5023611785898876,1.4710782320154596,1.5295083471910638,-0.47584145068951283,-0.5230438928098673
saddle,1.4000000000000001,1.6500000000000001,-0.02909503662655916,1.5286454792034783,1.4893449702721895,1.561629095568629,-0.47000528015485193,-0.5282944601513053
saddle,1.4000000000000001,1.7000000000000002,-0.034469670119891625,1.5551875935739692,1.5078003618495006,1.5936793346254847,-0.4642524419753852,-0.5333569818797647
saddle,1.4000000000000001,1.75,-0.03970116290559406,1.5819782786969052,1.5264395302525355,1.6256720302979828,-0.45858351158148497,-0.5382389459204844
saddle,1.4000000000000001,1.8,-0.04479202635829559,1.609008698930852,1.5452577274633923,1.6576187220200465,-0.45299886715278265,-0.5429475355485975
saddle,1.4000000000000001,1.85,-0.04974490583516468,1.6362703275521369,1.5642503243173187,1.6895296870117011,-0.44749870856219837,-0.5474896399340947
saddle,1.4000000000000001,1.9000000000000001,-0.054562542914642485,1.6637550480493002,1.5834127527222426,1.7214141174580957,-0.44208308844080146,-0.5518718537075817
saddle,1.4000000000000001,1.9500000000000002,-0.05924779270107671,1.6914550134833504,1.6027406572381024,1.7532801320378293,-0.4367518829941358,-0.556100523917283
saddle,1.4000000000000001,2.0,-0.06380354213171323,1.7193626789528418,1.6222296414321877,1.7851350585838335,-0.43150487583373465,-0.5601817045671103
saddle,1.4500000000000002,0.0,0.21465399965959112,0.9124512495605457,1.063587358173349,0.0,-0.6816553378794822,0.0
saddle,1.4500000000000002,0.05,0.2080762311337589,0.9222722431954102,1.0711964576278357,0.1220983653577184,-0.6768132911917133,-0.20475294592811383
saddle,1.4500000000000002,0.1,0.20115121681550932,0.9329185721032376,1.079386395729539,0.2262263191679465,-0.671677911513777,-0.2210176083132081
saddle,1.4500000000000002,0.15000000000000002,0.19392981194041772,0.9443659209341275,1.0881301680215814,0.3167344168389142,-0.6662805804917458,-0.23679144422800052
saddle,1.4500000000000002,0.2,0.1864602975577724,0.95658952941842,1.0974017144904518,0.396713894678006,-0.6606514190991891,-0.25207082822537713
saddle,1.4500000000000002,0.25,0.17878779698719102,0.9695647396747081,1.1071763438904347,0.4684171661857675,-0.6548189039629133,-0.2668561466648445
saddle,1.4500000000000002,0.30000000000000004,0.1709541510696883,0.9832668974087077,1.1174307242919785,0.5335212538269276,-0.6488097957565748,-0.2811509362074252
saddle,1.4500000000000002,0.35000000000000003,0.16299782046063094,0.9976716461230443,1.1281429317102132,0.5932981340099223,-0.6426490647784613,-0.29496131871716513
saddle,1.4500000000000002,0.4,0.15495376912920433,1.0127549538639025,1.1392926190635666,0.6487278550188768,-0.6363597796287916,-0.30829568740220104
saddle,1.4500000000000002,0.45,0.14685378057304713,1.0284932694303361,1.1508606622184057,0.7005769766430914,-0.6299633168471376,-0.3211638513702202
saddle,1.4500000000000002,0.5,0.13872634300878628,1.0448635479738764,1.1628294446065859,0.749452008828933,-0.6234792241998014,-0.3335770630472271
saddle,1.4500000000000002,0.55,0.13059697735437947,1.0618433757323096,1.175182563647318,0.7958386618587064,-0.6169254228465378,-0.3455474245970016
saddle,1.4500000000000002,0.6000000000000001,0.12248838134179948,1.0794109108250154,1.1879048108836123,0.8401297721489601,-0.6103182623367905,-0.35708769043219696
saddle,1.4500000000000002,0.65,0.11442060847473853,1.0975449809064322,1.2009821209685054,0.8826459254838667,-0.6036726004008618,-0.36821106925955044
saddle,1.4500000000000002,0.7000000000000001,0.10641134201090452,1.1162250963540536,1.2144013701441616,0.9236511517035212,-0.5970019614799473,-0.3789309409234029
saddle,1.4500000000000002,0.75,0.09847602408414287,1.135431440728401,1.2281504029262937,0.9633643901341082,-0.5903185784677142,-0.38926080706366667
saddle,1.4500000000000002,0.8,0.09062809197211052,1.155144794477449,1.2422178789365343,1.0019685851839168,-0.5836335254010949,-0.3992141130119143
saddle,1.4500000000000002,0.8500000000000001,0.08287914305200449,1.1753467017480521,1.2565932259562678,1.0396175518816226,-0.5769567947879672,-0.4088041792203151
saddle,1.4500000000000002,0.9,0.07523913013253514,1.196019304948229,1.2712665245586545,1.0764414557808386,-0.5702974049849211,-0.41804410038591006
saddle,1.4500000000000002,0.9500000000000001,0.0677165052952095,1.2171454053933843,1.2862284696499213,1.1125510207423723,-0.5636634681219012,-0.4269467117858978
saddle,1.4500000000000002,1.0,0.060318377499973604,1.2387084718273682,1.3014702904637603,1.1480409421218727,-0.5570622743463908,-0.43552453719627143
saddle,1.4500000000000002,1.05,0.05305064080108425,1.2606925808235738,1.3169837103277495,1.182992571031853,-0.5505003549509158,-0.4437897691462882
saddle,1.4500000000000002,1.1,0.04591810308163549,1.283082365331872,1.332760888627026,1.217476110910182,-0.5439835503777991,-0.45175424394062363
saddle,1.4500000000000002,1.1500000000000001,0.03892460126809166,1.3058630863207066,1.3487943724061369,1.2515523946600164,-0.5375170706759849,-0.4594294273682394
saddle,1.4500000000000002,1.2000000000000002,0.03207310535717651,1.3290205434621787,1.365077054552423,1.2852743342992816,-0.5311055501095583,-0.46682640739660763
saddle,1.4500000000000002,1.25,0.02536581195419387,1.3525411331388653,1.3816021387445883,1.3186881097498393,-0.5247530961835231,-0.4739558925109025
saddle,1.4500000000000002,1.3,0.018804222570892516,1.376411747365153,1.3983631256530304,1.3518341323754983,-0.5184633280868499,-0.48082822029193284
saddle,1.4500000000000002,1.35,0.012389237015314383,1.400619769266711,1.4153537445295352,1.3847479101930589,-0.5122394332881005,-0.4874533444184024
saddle,1.4500000000000002,1.4000000000000001,0.006121204784716983,1.4251530614061472,1.4325679758069028,1.4174606769050844,-0.5060841874478168,-0.49384086021235934
saddle,1.4500000000000002,1.4500000000000002,2.5960925114027755e-17,1.4500000000000002,1.4500000000000002,1.4500000000000004,-0.5,-0.49999999999999994
saddle,1.4500000000000002,1.5,-0.005974924945678404,1.4751494004640762,1.4676441879732576,1.4823902546227268,-0.4939889422389145,-0.5059396455563434
saddle,1.4500000000000002,1.55,-0.011804488463082324,1.5005904922039437,1.48549508701131,1.5146530319018652,-0.4880527753603269,-0.5116683383433867
saddle,1.4500000000000002,1.6,-0.017489934424898844,1.526312916917493,1.5035474113255871,1.5468074846288933,-0.4821929754518425,-0.5171942907891568
saddle,1.4500000000000002,1.6500000000000001,-0.023032783972900865,1.5523067274426174,1.5217960105634045,1.5788706436336346,-0.4764107639706508,-0.5225253907446995
saddle,1.4500000000000002,1.7000000000000002,-0.028434806967786348,1.5785623980915622,1.5402358894649055,1.6108576469912554,-0.4707071202268069,-0.5276692211677562
saddle,1.4500000000000002,1.75,-0.03369798154941365,1.6050707470304966,1.5588621795344484,1.642781978976297,-0.46508280816493996,-0.5326330646415163
saddle,1.4500000000000002,1.8,-0.03882446393492076,1.6318229358085699,1.5776701328967973,1.6746556593900572,-0.4595383945494427,-0.5374239145543496
saddle,1.4500000000000002,1.85,-0.043816562106608725,1.6588104660609826,1.5966551207769792,1.7064894053285382,-0.45407426473363505,-0.5420484868594402
saddle,1.4500000000000002,1.9000000000000001,-0.04867671093932595,1.6860251909678845,1.615812628616642,1.7382927754644544,-0.44869063848120794,-0.5465132303424374
saddle,1.4500000000000002,1.9500000000000002,-0.053407449592935474,1.7134592742669184,1.6351382509517363,1.7700742968914918,-0.44338758485896346,-0.550824336420365
saddle,1.4500000000000002,2.0,-0.058011401046999644,1.7411052123788031,1.6546276861303724,1.8018415768677387,-0.4381650362055379,-0.5549877485557674
saddle,1.5,0.0,0.21635482574748224,0.946565567701207,1.098254587016804,0.0,-0.6829017687394595,0.0
saddle,1.5,0.05,0.21005293825965604,0.9561497894403845,1.105751046322642,0.12508279822466853,-0.6782720237925607,-0.19986761053343274
saddle,1.5,0.1,0.20340583108342625,0.9665448645558382,1.1138269269685643,0.2316350200676495,-0.6733541646737073,-0.2158568250405202
saddle,1.5,0.15000000000000002,0.1964610041631923,0.9777278207147666,1.1224564439208802,0.3241351672806213,-0.6681773747764828,-0.23138495162133538
saddle,1.5,0.2,0.18926385919692998,0.9896756356506803,1.1316145607654307,0.40576670038555346,-0.6627698387803491,-0.246447034478141
saddle,1.5,0.25,0.18185709332764569,1.0023648041235236,1.1412774457889987,0.47885021379957,-0.6571583472251157,-0.2610419634318481
saddle,1.5,0.30000000000000004,0.17428060603477383,1.0157720412747553,1.1514223975610338,0.5451144497987734,-0.651368256852277,-0.2751715718696722
saddle,1.5,0.35000000000000003,0.16657127954688142,1.0298741942306326,1.162028022483028,0.6058711280087288,-0.6454233335934497,-0.288840302681462
saddle,1.5,0.4,0.15876296886954677,1.0446484035294756,1.1730742209357348,0.6621317651592443,-0.6393457350053622,-0.3020546823514796
saddle,1.5,0.45,0.1508864688552377,1.0600720675182589,1.1845422741891256,0.7146872650934056,-0.6331559593459085,-0.3148230155893344
saddle,1.5,0.5,0.14296970482587507,1.076123196649052,1.1964146659142758,0.7641641284629019,-0.6268729574849078,-0.3271548489234493
saddle,1.5,0.55,0.1350378267008214,1.0927802284323984,1.2086750706259581,0.8110641606112045,-0.620514163175041,-0.3390607221415931
saddle,1.5,0.6000000000000001,0.1271133445136616,1.1100221454618724,1.22130831271461,0.8557933204685565,-0.614095549986858,-0.35055192979976363
saddle,1.5,0.65,0.11921628248094514,1.1278284980305602,1.2343003177247764,0.8986829908425664,-0.6076316997005218,-0.3616403151185648
saddle,1.5,0.7000000000000001,0.11136443372124134,1.146179460054277,1.2476379037639902,0.9400061911547304,-0.601135952777108,-0.37233797318935746
saddle,1.5,0.75,0.10357343269396498,1.1650558173223007,1.2613088730873805,0.9799892846703165,-0.5946204105931489,-0.3826572452025899
saddle,1.5,0.8,0.09585703398266951,1.1844389652586282,1.2753017541065508,1.0188215806860357,-0.5880961094775832,-0.39261045072352635
saddle,1.5,0.8500000000000001,0.08822718132927491,1.2043108805614813,1.289605896532669,1.0566621564505005,-0.581573023213143,-0.40220991866278616
saddle,1.5,0.9,0.08069423346729415,1.2246541976719985,1.3042112811454287,1.0936456719317862,-0.5750601998637135,-0.41146781955908274
saddle,1.5,0.9500000000000001,0.07326709458771831,1.2454521074511553,1.3191084835489955,1.129886711729916,-0.5685658225638596,-0.42039612915948893
saddle,1.5,1.0,0.06595332454493989,1.266688409886373,1.3342886711774307,1.1654831950584326,-0.5620972554148792,-0.42900661469849166
saddle,1.5,1.05,0.058759317233708634,1.288347564763356,1.3497434463614917,1.200519339541338,-0.5556611532523293,-0.4373107393676622
saddle,1.5,1.1,0.05169036290821328,1.3104145027366436,1.365464912010842,1.2350677443370224,-0.5492634731239765,-0.4453197021149937
saddle,1.5,1.1500000000000001,0.044750813566157385,1.3328747322615122,1.3814455034637647,1.269191405397358,-0.542909581391006,-0.45304435371588353
saddle,1.5,1.2000000000000002,0.037944121512164634,1.3557142747805337,1.3976780830318556,1.3029450259286814,-0.5366042503672186,-0.46049525349110315
saddle,1.5,1.25,0.031272988705968646,1.3789197248397713,1.4141557686897657,1.336376432126798,-0.5303517594068757,-0.4676825967406007
saddle,1.5,1.3,0.02473940227400281,1.402478176631832,1.4308720118187825,1.3695274472773848,-0.5241558950102563,-0.4746162636551735
saddle,1.5,1.35,0.01834473239088696,1.4263771931605134,1.4478205151215415,1.4024348096772978,-0.5180200115737682,-0.4813057942816739
saddle,1.5,1.4000000000000001,0.012089798510481841,1.4506047771299557,1.464995210699972,1.4351308742891544,-0.5119470661215687,-0.4877603935228015
saddle,1.5,1.4500000000000002,0.005974924945678376,1.4751494004640762,1.4823902546227268,1.4676441879732576,-0.5059396455563434,-0.4939889422389145
saddle,1.5,1.5,2.4692122718670265e-17,1.5,1.5,1.5000000000000002,-0.5,-0.49999999999999994
saddle,1.5,1.55,-0.005835472892659686,1.5251459111999432,1.5178189791594807,1.5322206876487758,-0.49413007104136086,-0.5058018118716655
saddle,1.5,1.6,-0.011532330399528083,1.55057687083641,1.535841892849814,1.5643261137854343,-0.4883315160835638,-0.5114023175539275
saddle,1.5,1.6500000000000001,-0.017091706794042094,1.5762829727414824,1.5540635952470632,1.596333938133244,-0.4826057326700108,-0.5168091589688036
saddle,1.5,1.7000000000000002,-0.022514997599982708,1.602254734644733,1.5724790876126036,1.6282598781707671,-0.47695387869270683,-0.5220296903433584
saddle,1.5,1.75,-0.027803821125461075,1.6284830164113901,1.5910834939679301,1.6601179503602514,-0.4713768968400328,-0.5270709830046244
saddle,1.5,1.8,-0.032959997063899814,1.6549590476709453,1.6098720859184628,1.6919206392590358,-0.4658755230059851,-0.5319398434634313
saddle,1.5,1.85,-0.037985509151083584,1.6816743500425675,1.6288402432045574,1.7236790970442355,-0.46045031311631923,-0.5366428133787721
saddle,1.5,1.9000000000000001,-0.04288248170576479,1.708620776242217,1.6479834522705041,1.7554032875366417,-0.45510165709897743,-0.5411861802612524
saddle,1.5,1.9500000000000002,-0.047653158638778816,1.7357904805334738,1.6672973068866574,1.7871021113764207,-0.4498297915447811,-0.545575987960228
saddle,1.5,2.0,-0.052299888444205744,1.7631759609967967,1.6867775267898104,1.818783503816009,-0.44463480695486973,-0.5498180503077411
saddle,1.55,0.0,0.21794115394934557,0.980739994960448,1.132937837986603,0.0,-0.6840622442068744,0.0
saddle,1.55,0.05,0.21190033709828204,0.9900977765363892,1.1403221568816782,0.1280794465016857,-0.679632501502306,-0.19519134945411376
saddle,1.55,0.1,0.20551721598648343,1.0002521279255527,1.1482839769286242,0.23706859409284284,-0.6749201552676312,-0.21090942134839916
saddle,1.55,0.15000000000000002,0.19883619074096753,1.0111815335332905,1.1567986378783957,0.33157351083279574,-0.6699523794576504,-0.2261941848479586
saddle,1.55,0.2,0.1918999369743837,1.022864245965091,1.1658420960221485,0.41486968180176864,-0.6647555467797044,-0.24103954660100133
saddle,1.55,0.25,0.18474885219315496,1.0352781986426316,1.175391323378841,0.4893458789283115,-0.6593548757635412,-0.255443042196974
saddle,1.55,0.30000000000000004,0.17742081610173133,1.0484012226093518,1.1854244154930402,0.5567820411457116,-0.6537742852863909,-0.2694052410371199
saddle,1.55,0.35000000000000003,0.1699512230376188,1.062211331337351,1.1959204087044624,0.618529899711374,-0.6480364365046296,-0.2829289256374844
saddle,1.55,0.4,0.16237266511394038,1.0766868188748708,1.2068596509624945,0.6756319738188704,-0.6421624912075917,-0.29601914614777813
saddle,1.55,0.45,0.1547149718420318,1.0918060283447995,1.2182237641292342,0.7289037503901076,-0.6361721243830414,-0.30868273057942225
saddle,1.55,0.5,0.14700545257843423,1.1075479117022005,1.2299953419425702,0.7789918103348177,-0.6300836869642272,-0.320927635802163
saddle,1.55,0.55,0.13926873274157756,1.1238917736429757,1.242158289278344,0.8264137962347557,-0.6239140427507442,-0.33276307977061165
saddle,1.55,0.6000000000000001,0.13152707327536795,1.1408173491952502,1.2546974691570694,0.8715889107646088,-0.6176787783916232,-0.34419896386339116
saddle,1.55,0.65,0.12380040498793657,1.1583049552874338,1.2675987980619976,0.9148594540239727,-0.6113921859068339,-0.3552458233562549
saddle,1.55,0.7000000000000001,0.11610652388043124,1.1763354231137682,1.2808491032368046,0.9565074036795779,-0.6050673713566377,-0.3659145748936065
saddle,1.55,0.75,0.10846119478357619,1.194890121745698,1.2944361363863168,0.9967666643549944,-0.5987162890581617,-0.3762164340063095
saddle,1.55,0.8,0.1008783808834574,1.2139510084650096,1.3083483690338888,1.0358328646586423,-0.5923498804620942,-0.3861626847800582
saddle,1.55,0.8500000000000001,0.09337030356662009,1.233500543098887,1.3225750825552838,1.0738704129198282,-0.5859780743053618,-0.3957646983162848
saddle,1.55,0.9,0.08594765411926869,1.253521817509813,1.3371061800455653,1.1110185017123972,-0.5796099154770117,-0.4050337589395868
saddle,1.55,0.9500000000000001,0.07861972348947871,1.2739985007503394,1.3519321298765925,1.1473956261430733,-0.5732536292859197,-0.4139810098428686
saddle,1.55,1.0,0.07139446778171907,1.2949146791024706,1.3670440344868726,1.1831029872592909,-0.566916632126558,-0.42261747741696737
saddle,1.55,1.05,0.06427870563126488,1.3162551414053256,1.3824334211757323,1.218227650268092,-0.5606056596496907,-0.43095393532109105
saddle,1.55,1.1,0.057278182815823794,1.3380051515316413,1.3980922863219951,1.2528447242288112,-0.5543267834191523,-0.43900093073269925
saddle,1.55,1.1500000000000001,0.050397685286718674,1.3601505076511917,1.4140130303192726,1.287019295372796,-0.5480854726105397,-0.4467687485862024
saddle,1.55,1.2000000000000002,0.04364113394679529,1.382677486207763,1.43018841652432,1.3208079795279646,-0.5418866430784166,-0.4542673948823586
saddle,1.55,1.25,0.03701167044353053,1.4055728293880154,1.4466115369408725,1.3542601948223973,-0.5357347015487521,-0.4615065866880661
saddle,1.55,1.3,0.030511736123141762,1.4288238405386409,1.4632757806783026,1.3874192151407396,-0.5296335866645372,-0.4684957458471296
saddle,1.55,1.35,0.02414314421348103,1.4524182639494532,1.4801748057696016,1.4203230458519926,-0.5235868067603318,-0.47524399605520423
saddle,1.55,1.4000000000000001,0.01790714557149568,1.4763442837246405,1.4973025144733878,1.4530051550562297,-0.5175974744639851,-0.4817601627661884
saddle,1.55,1.4500000000000002,0.011804488463082309,1.5005904922039432,1.5146530319018656,1.48549508701131,-0.5116683383433865,-0.4880527753603269
saddle,1.55,1.5,0.005835472892659674,1.5251459111999432,1.5322206876487758,1.5178189791594807,-0.5058018118716655,-0.49413007104136086
saddle,1.55,1.55,4.9100602282612024e-17,1.5499999999999998,1.55,1.5500000000000003,-0.5,-0.49999999999999994
saddle,1.55,1.6,-0.005702381447420911,1.575142582345441,1.5679856573320883,1.5820587264849677,-0.4942647251752638,-0.5056702299398501
saddle,1.55,1.6500000000000001,-0.011272435215975676,1.6005638610173625,1.5861725089621415,1.614013459182001,-0.48859754889277157,-0.5111481538810208
saddle,1.55,1.7000000000000002,-0.01671119842913659,1.6262543648348369,1.6045555478197422,1.645880501700847,-0.48299979458677145,-0.5164408953879781
saddle,1.55,1.75,-0.02201995134459314,1.652205028166871,1.6231299129037462,1.6776743850778884,-0.47747256324882886,-0.5215553195439513
saddle,1.55,1.8,-0.027200180434530975,1.678407096486218,1.641890859444874,1.7094080905522226,-0.4720167577167881,-0.5264980345970258
saddle,1.55,1.85,-0.03225356144673723,1.7048521639410463,1.660833790826906,1.7410931925335928,-0.4666330877180301,-0.5312754101657042
saddle,1.55,1.9000000000000001,-0.0371819139996395,1.7315320899147149,1.6799541773103541,1.7727400745342061,-0.46132210655935457,-0.5358935659248387
saddle,1.55,1.9500000000000002,-0.04198720993639548,1.7584390638430831,1.6992476692542968,1.8043579671612562,-0.4560841918589204,-0.5403584087773554
saddle,1.55,2.0,-0.046671515070126644,1.7855655497560958,1.7187099460732935,1.835955181701336,-0.45091959918578983,-0.5446756053561851
saddle,1.6,0.0,0.21942260519677506,1.0149704191347415,1.1676373734071812,0.0,-0.6851442221873983,0.0
saddle,1.6,0.05,0.21362879552321154,1.0241115092933284,1.17491050293122,0.13108746556533754,-0.6809029266519653,-0.1907123605768343
saddle,1.6,0.1,0.20749640991652726,1.0340351752258656,1.182758674194747,0.24252538188364214,-0.6763848090521603,-0.20616398832840022
saddle,1.6,0.15000000000000002,0.20106692308600896,1.044721187958961,1.1911583414071498,0.3390470740914417,-0.6716151599584459,-0.2212082207197351
saddle,1.6,0.2,0.1943804786679796,1.0561491395048803,1.200086363120569,0.424020033999732,-0.6666186906080414,-0.23583791326252102
saddle,1.6,0.25,0.1874750987805822,1.0682980846165357,1.2095207353092956,0.4999004248758452,-0.6614190039457456,-0.25004979747925776
saddle,1.6,0.30000000000000004,0.180386925418321,1.0811471261938774,1.219440043759724,0.5685201360325851,-0.6560388139571629,-0.2638428975388176
saddle,1.6,0.35000000000000003,0.17314965625450332,1.0946753894738328,1.2298240757305035,0.6312699865545307,-0.6504995436235934,-0.27721894550246146
saddle,1.6,0.4,0.16579465824768802,1.1088620491432175,1.2406535831833285,0.6892236545410665,-0.644821415779352,-0.2901815668720396
saddle,1.6,0.45,0.1583508557819685,1.1236865998430232,1.251910413521295,0.7432215797386619,-0.6390233609047234,-0.3027360966552081
saddle,1.6,0.5,0.1508447230705569,1.1391288145911314,1.2635775513403342,0.7939297805478814,-0.6331229920564857,-0.31488930901102863
saddle,1.6,0.55,0.14330041893295412,1.155168794176415,1.2756389825712497,0.8418822182484664,-0.6271366828155996,-0.32664901816329694
saddle,1.6,0.6000000000000001,0.13573985414042966,1.1717870931630234,1.2880796857035464,0.8875112516815831,-0.6210795876056704,-0.338023883563825
saddle,1.6,0.65,0.12818273686122866,1.188964716670833,1.300885691120944,0.9311699278319424,-0.6149656387646619,-0.34902329884804445
saddle,1.6,0.7000000000000001,0.12064683358777355,1.2066831317666307,1.314043795052764,0.9731493843977996,-0.6088077147899602,-0.3596570121827551
saddle,1.6,0.75,0.11314795550774029,1.224924308568259,1.327541741194364,1.0136910749747632,-0.6026175864573986,-0.3699351895836076
saddle,1.6,0.8,0.10570018359351536,1.2436707413090036,1.34136800254915,1.0529969228518,-0.5964060559664995,-0.37986815661027007
saddle,1.6,0.8500000000000001,0.09831597834154943,1.2629054085504434,1.3555117555527978,1.0912368233829544,-0.5901830041110548,-0.3894663293000443
saddle,1.6,0.9,0.09100629942094939,1.2826118585832602,1.3699628366411651,1.1285545471174756,-0.5839574465840378,-0.39874014167004884
saddle,1.6,0.9500000000000001,0.08378070883934509,1.302774114603651,1.3847117284665207,1.1650723530576779,-0.5777375778321374,-0.40770000142341783
saddle,1.6,1.0,0.07664755156053034,1.3233767403640344,1.399749378655742,1.200894938341902,-0.5715308841703398,-0.41635615576026935
saddle,1.6,1.05,0.06961400198782,1.344404759053403,1.4150672779549192,1.2361121967219608,-0.5653441447364782,-0.42471872811565536
saddle,1.6,1.1,0.06268619053816485,1.3658437788405786,1.4306573692796294,1.2708017122800983,-0.5591835034567497,-0.432797654177833
saddle,1.6,1.1500000000000001,0.055869321564160634,1.387679876307481,1.4465119542570288,1.3050307909129726,-0.5530545376038069,-0.4406026309906006
saddle,1.6,1.2000000000000002,0.04916770956942625,1.40989957485021,1.4626237754364255,1.3388578822166215,-0.5469622560738777,-0.4481431584109856
saddle,1.6,1.25,0.0425849211598512,1.4324898714682655,1.478985842791419,1.3723340983760648,-0.5409111952620792,-0.4554284563355136
saddle,1.6,1.3,0.03612380864067537,1.4554382156546581,1.4955915002453577,1.4055041613530246,-0.5349054202760292,-0.4624675030305639
saddle,1.6,1.35,0.02978658591071742,1.478732531147918,1.5124343854915847,1.438407330900509,-0.5289485664133304,-0.46926902102022733
saddle,1.6,1.4000000000000001,0.023574913805699944,1.5023611785898876,1.5295083471910638,1.4710782320154598,-0.5230438928098673,-0.4758414506895128
saddle,1.6,1.4500000000000002,0.017489934424898813,1.5263129169176253,1.5468074846288933,1.5035474113255871,-0.5171942907891568,-0.4821929754518425
saddle,1.6,1.5,0.011532330399528066,1.55057687083641,1.5643261137854343,1.535841892849814,-0.5114023175539275,-0.4883315160835638
saddle,1.6,1.55,0.005702381447420943,1.5751425823454412,1.5820587264849673,1.5679856573320883,-0.5056702299398502,-0.4942647251752638
saddle,1.6,1.6,2.2326223744304202e-17,1.6,1.6,1.6000000000000003,-0.5,-0.49999999999999994
saddle,1.6,1.6500000000000001,-0.0055752251285340814,1.6251394020463548,1.6181447743920723,1.631903870760676,-0.4943933402377766,-0.5055444838276194
saddle,1.6,1.7000000000000002,-0.011023992381248477,1.6505514260337668,1.6364880421999626,1.6637141553931576,-0.48885172355096745,-0.5109050717904927
saddle,1.6,1.75,-0.016347252828318455,1.6762270100722119,1.6550249344031185,1.69544592237958,-0.48337640320115083,-0.5160884157083149
saddle,1.6,1.8,-0.02154618099889903,1.7021574678382168,1.6737507158855784,1.7271126288271446,-0.4779684288748588,-0.5211009316810891
saddle,1.6,1.85,-0.02662214953513651,1.728334422702475,1.6926607870570674,1.7587262950840674,-0.47262866022371464,-0.5259488088541855
saddle,1.6,1.9000000000000001,-0.03157669190860523,1.754749783774881,1.7117506317292357,1.790297701622866,-0.4673577945122931,-0.5306380045837324
saddle,1.6,1.9500000000000002,-0.03641150148114553,1.7813957691032622,1.7310158943008704,1.821836457564511,-0.46215635721999376,-0.5351742720657875
saddle,1.6,2.0,-0.04112839126095332,1.8082648664409409,1.7504523017866722,1.853351183653617,-0.45702473536893673,-0.5395631485386612
saddle,1.6500000000000001,0.0,0.22080774615407336,1.0492531760607904,1.202353435767101,0.0,-0.6861543165746853,0.0
saddle,1.6500000000000001,0.05,0.21524769261598595,1.0581866870334924,1.2095166038221858,0.13410599298223924,-0.6820906777078733,-0.18641970760628837
saddle,1.6500000000000001,0.1,0.209353449280502,1.0678890060253226,1.217251890262975,0.24800369749226917,-0.677756187194556,-0.2016098973748511
saddle,1.6500000000000001,0.15000000000000002,0.20316383056314216,1.078341374176891,1.2255367218867923,0.3465537312691775,-0.6731744428921393,-0.21641665702264656
saddle,1.6500000000000001,0.2,0.19671637693933583,1.0895242583851146,1.2343491189658544,0.4332146416269315,-0.6683684440032577,-0.23083245668810132
saddle,1.6500000000000001,0.25,0.1900470756528148,1.1014180462134662,1.2436677680808006,0.5105106742387719,-0.6633604417304478,-0.2448528626485408
saddle,1.6500000000000001,0.30000000000000004,0.18319015208763192,1.114002941809284,1.2534720689045842,0.5803246491335824,-0.6581718256562126,-0.2584760103227533
saddle,1.6500000000000001,0.35000000000000003,0.17617780963096763,1.1272590264311,1.2637423279848803,0.6440870765226477,-0.6528229542770134,-0.27170239301307664
saddle,1.6500000000000001,0.4,0.1690401286542767,1.1411665138069447,1.274459800506866,0.7029025048890393,-0.6473330894170919,-0.28453448182201624
saddle,1.6500000000000001,0.45,0.16180500270244333,1.1557058737890922,1.2856067365012682,0.7576358952661497,-0.6417203461808293,-0.2969764254912445
saddle,1.6500000000000001,0.5,0.15449817943076619,1.1708576668115058,1.297166316749274,0.808973291197689,-0.6360017133866591,-0.3090336884050569
saddle,1.6500000000000001,0.55,0.14714317351084763,1.1866027877472265,1.309122832893143,0.8574644698312776,-0.6301929652978107,-0.3207129970692681
saddle,1.6500000000000001,0.6000000000000001,0.1397615169553062,1.20292256825237,1.3214613641764297,0.9035550978052784,-0.6243088313930103,-0.3320218110978461
saddle,1.6500000000000001,0.65,0.13237269084355452,1.219798728129665,1.334167984675215,0.9476092248592669,-0.6183629119243444,-0.34296837923698664
saddle,1.6500000000000001,0.7000000000000001,0.1249942874809435,1.2372133150532465,1.3472296200029978,0.9899268740150645,-0.6123677714257532,-0.3535614692229012
saddle,1.6500000000000001,0.75,0.11764212763191059,1.255148923800128,1.360633981468191,1.0307572046628437,-0.606334996212416,-0.3638102147660087
saddle,1.6500000000000001,0.8,0.11033036198674118,1.273588561341945,1.3743695342600302,1.0703085322685528,-0.6002752385254128,-0.3737240131611278
saddle,1.6500000000000001,0.8500000000000001,0.10307159467491214,1.2925157461343673,1.3884254284537842,1.1087561646955915,-0.5941982789228795,-0.3833124121719617
saddle,1.6500000000000001,0.9,0.09587699145907579,1.3119144329478738,1.4027914564737507,1.1462484852505683,-0.588113077102589,-0.3925850335162106
saddle,1.6500000000000001,0.9500000000000001,0.08875636747542098,1.331769059187012,1.4174580507394792,1.1829116878617707,-0.5820278064452085,-0.40155153159286916
saddle,1.6500000000000001,1.0,0.08171834811255173,1.352064577307523,1.4324161257611587,1.2188538152461765,-0.5759499527845728,-0.4102214668778906
saddle,1.6500000000000001,1.05,0.07477044357640363,1.3727863587630729,1.447657082140612,1.2541677314957225,-0.5698863426828227,-0.4186042957538735
saddle,1.6500000000000001,1.1,0.06791912263643739,1.3939202821422751,1.4631728128243133,1.2889335280288325,-0.563843172022538,-0.42670935935782167
saddle,1.6500000000000001,1.1500000000000001,0.061169939508639366,1.4154527253935913,1.47895558186042,1.3232206766807775,-0.557826083567844,-0.43454580942791365
saddle,1.6500000000000001,1.2000000000000002,0.05452759235497929,1.4373704731717227,1.4949980427996081,1.357089590499911,-0.5518401873323284,-0.44212261607502135
saddle,1.6500000000000001,1.25,0.04799601010543858,1.4596607428513406,1.5112931848015945,1.3905930150098895,-0.5458901080853532,-0.4494485397624086
saddle,1.6500000000000001,1.3,0.04157841600520487,1.4823112125384896,1.5278343233510532,1.4237771231869794,-0.5399800144497987,-0.4565321281079735
saddle,1.6500000000000001,1.35,0.03527741790702064,1.5053099503157268,1.544615010797227,1.45668253187591,-0.5341136750795852,-0.46338168079130987
saddle,1.6500000000000001,1.4000000000000001,0.02909503662655921,1.5286454792034783,1.5616290955686287,1.4893449702721897,-0.5282944601513054,-0.4700052801548519
saddle,1.6500000000000001,1.4500000000000002,0.023032783972900865,1.5523067274426174,1.5788706436336346,1.5217960105634045,-0.5225253907446995,-0.4764107639706508
saddle,1.6500000000000001,1.5,0.01709170679404209,1.5762829727414824,1.596333938133244,1.5540635952470632,-0.5168091589688036,-0.4826057326700108
saddle,1.6500000000000001,1.55,0.011272435215975684,1.6005638610173625,1.614013459182001,1.5861725089621415,-0.5111481538810208,-0.48859754889277157
saddle,1.6500000000000001,1.6,0.005575225128534113,1.6251394020463548,1.631903870760676,1.6181447743920725,-0.5055444838276194,-0.49439334023777654
saddle,1.6500000000000001,1.6500000000000001,4.5710116434498454e-17,1.65,1.6500000000000001,1.6500000000000004,-0.5,-0.49999999999999994
saddle,1.6500000000000001,1.7000000000000002,-0.005453615598748776,1.6751363605623055,1.6682968333641202,1.6817556629844164,-0.49451631358454823,-0.5054241937212234
saddle,1.6500000000000001,1.75,-0.010786261427302426,1.7005395258979075,1.6867895013683698,1.7134273654001209,-0.4890948155242474,-0.5106723621142057
saddle,1.6500000000000001,1.8,-0.015998812519716736,1.7262008231401555,1.7054732732227356,1.7450290473351302,-0.4837366923030372,-0.5157507271150635
saddle,1.6500000000000001,1.85,-0.0210923465837103,1.752111916057412,1.7243435301643169,1.7765731914866918,-0.4784429468769392,-0.5206652922787444
saddle,1.6500000000000001,1.9000000000000001,-0.02606812883462695,1.7782647719201972,1.743395794476756,1.808070954008227,-0.47321440295639045,-0.5254218579718843
saddle,1.6500000000000001,1.9500000000000002,-0.030927580522055676,1.8046516376346489,1.7626256923909123,1.8395323353206996,-0.4680517273528048,-0.5300260187217752
saddle,1.6500000000000001,2.0,-0.035672260442693435,1.8312650219359061,1.78202895671018,1.8709662972140058,-0.4629554401422523,-0.5344831713372213
saddle,1.7000000000000002,0.0,0.2221044314696905,1.0835847454779757,1.2370859862024366,0.0,-0.6870985602296736,0.0
saddle,1.7000000000000002,0.05,0.21676560300692416,1.092319309596005,1.244140717074383,0.13713430410499586,-0.683202461212578,-0.1823030361597849
saddle,1.7000000000000002,0.1,0.21109762888012287,1.1018093340745645,1.2517640688996947,0.253502337378462,-0.6790416989258633,-0.1972368401690646
saddle,1.7000000000000002,0.15000000000000002,0.20513666248892715,1.112037064715815,1.2599346373611682,0.35409147746796954,-0.6746381715326573,-0.21180967284586616
saddle,1.7000000000000002,0.2,0.19891782644195288,1.1229841594042347,1.2686315271087527,0.4424511373713143,-0.6700133031828196,-0.22601365790156824
saddle,1.7000000000000002,0.25,0.19247517658397237,1.134632236317943,1.2778340901495635,0.5211735489528334,-0.665188076098762,-0.23984333098092936
saddle,1.7000000000000002,0.30000000000000004,0.1858410806315569,1.1469622668020858,1.2875225507177794,0.5921922763364753,-0.6601826115792182,-0.25329611005391117
saddle,1.7000000000000002,0.35000000000000003,0.1790462516119678,1.1599555405627788,1.2976777840414657,0.6569773195184876,-0.6550162224036652,-0.266371448147192
saddle,1.7000000000000002,0.4,0.1721195367397357,1.173593122950073,1.3082814972207157,0.7166642365613282,-0.6497072700376191,-0.2790707137272994
saddle,1.7000000000000002,0.45,0.16508774177887095,1.1878562882538293,1.3193164321915165,0.772142260365479,-0.6442730335648629,-0.2913970799804436
saddle,1.7000000000000002,0.5,0.1579758382309133,1.2027265752064182,1.3307660231361005,0.8241173807303066,-0.6387298632684347,-0.303354844644167
saddle,1.7000000000000002,0.55,0.15080673459210717,1.218185582575264,1.3426147703175744,0.8731555124712127,-0.6330929904777869,-0.3149496236033516
saddle,1.7000000000000002,0.6000000000000001,0.14360149132183553,1.2342153952962711,1.354847948551749,0.9197154546999405,-0.6273766741932916,-0.3261878426277786
saddle,1.7000000000000002,0.65,0.13637927486498785,1.2507983646691527,1.3674517588262436,0.964172149717995,-0.6215941399860425,-0.33707673478751415
saddle,1.7000000000000002,0.7000000000000001,0.12915748031097926,1.2679171882998552,1.3804132252553727,1.006834661537785,-0.6157576473832699,-0.34762410688705225
saddle,1.7000000000000002,0.75,0.12195187329910402,1.2855550120226151,1.3937200587263372,1.0479598718301923,-0.6098785725856452,-0.35783812918817914
saddle,1.7000000000000002,0.8,0.11477661248890152,1.3036954067514814,1.407360743406509,1.0877625074555373,-0.6039673935643393,-0.3677273276642606
saddle,1.7000000000000002,0.8500000000000001,0.10764437400591273,1.3223223133639797,1.4213244497514994,1.1264232664928224,-0.5980337565772628,-0.3773004452609184
saddle,1.7000000000000002,0.9,0.10056646306495537,1.3414201907037988,1.4356009671102965,1.164095139321184,-0.5920865334264539,-0.38656634221701797
saddle,1.7000000000000002,0.9500000000000001,0.09355292719959485,1.3609738675850453,1.4501806270439266,1.200908417081595,-0.5861338816342174,-0.3955339085342812
saddle,1.7000000000000002,1.0,0.08661262314626893,1.3809686871968148,1.4650543174018749,1.2369745209303615,-0.5801832668616607,-0.4042120444194248
saddle,1.7000000000000002,1.05,0.07975331423478849,1.4013903557502034,1.4802134329701575,1.2723891887470482,-0.5742415121138391,-0.41260960454794493
saddle,1.7000000000000002,1.1,0.07298177539231676,1.4222250399315315,1.495649799110452,1.307235096219257,-0.5683148558610066,-0.4207353379592487
saddle,1.7000000000000002,1.1500000000000001,0.06630387441330902,1.4434594045594449,1.5113556360496103,1.3415839267500698,-0.5624089921163326,-0.42859785998846395
saddle,1.7000000000000002,1.2000000000000002,0.059724644487725305,1.4650805017528359,1.527323535590983,1.3754980510007604,-0.5565291047984151,-0.43620563443435106
saddle,1.7000000000000002,1.25,0.0532483475399504,1.4870757864653075,1.5435464534309857,1.4090318921001281,-0.5506798957107026,-0.44356696502337684
saddle,1.7000000000000002,1.3,0.04687855190161669,1.5094331636680836,1.5600176580879577,1.4422331198903207,-0.5448656273812992,-0.4506899689347249
saddle,1.7000000000000002,1.35,0.040618203166005,1.5321408733388107,1.576730683157677,1.475143641487938,-0.5390901623717549,-0.4575825573970177
saddle,1.7000000000000002,1.4000000000000001,0.0344696701198916,1.5551875935739692,1.5936793346254847,1.5078003618495006,-0.5333569818797647,-0.4642524419753852
saddle,1.7000000000000002,1.4500000000000002,0.028434806967786348,1.5785623980915622,1.6108576469912554,1.5402358894649055,-0.5276692211677562,-0.4707071202268069
saddle,1.7000000000000002,1.5,0.022514997599982715,1.602254734644733,1.6282598781707671,1.5724790876126036,-0.5220296903433584,-0.47695387869270683
saddle,1.7000000000000002,1.55,0.01671119842913657,1.626254364834839,1.645880501700847,1.6045555478197422,-0.5164408953879781,-0.48299979458677145
saddle,1.7000000000000002,1.6,0.011023992381248453,1.650551426033767,1.6637141553931576,1.6364880421999624,-0.5109050717904927,-0.4888517235509675
saddle,1.7000000000000002,1.6500000000000001,0.005453615598748789,1.6751363605623053,1.6817556629844164,1.6682968333641204,-0.5054241937212234,-0.4945163135845482
saddle,1.7000000000000002,1.7000000000000002,2.016456161011975e-17,1.7000000000000002,1.7000000000000002,1.7000000000000004,-0.5,-0.49999999999999994
saddle,1.7000000000000002,1.75,-0.005337197696100806,1.725133449559592,1.7184422936939079,1.7316136840436152,-0.49463400843846067,-0.5053090120867634
saddle,1.7000000000000002,1.8,-0.01055856452222982,1.7505281284801746,1.7370778078750646,1.763152320157785,-0.4893275339460985,-0.5104493750826127
saddle,1.7000000000000002,1.85,-0.015664905101795266,1.7761757239472529,1.7559019381278944,1.7946288259154657,-0.4840817027095785,-0.5154269153835442
saddle,1.7000000000000002,1.9000000000000001,-0.02065721554522568,1.8020682483486512,1.7749102000786166,1.8260547743519213,-0.47889746758024765,-0.5202472638517436
saddle,1.7000000000000002,1.9500000000000002,-0.025536661016481384,1.828197975987487,1.7940982238369079,1.8574405397891631,-0.47377562092568526,-0.5249158608924686
saddle,1.7000000000000002,2.0,-0.030304555431133702,1.8545574624083234,1.8134617501604042,1.8887954247474128,-0.46871680636485213,-0.5294379618341829
saddle,1.75,0.0,0.22331959308613697,1.1179619794591926,1.271835115656133,0.0,-0.6879822621885953,0.0
saddle,1.75,0.05,0.21819034391726166,1.1265057141749246,1.2787829193894285,0.1401717585329938,-0.6842443597993787,-0.178352617257887
saddle,1.75,0.1,0.21273739213977944,1.1357918592310743,1.2862955159381009,0.25902004903799475,-0.6802480372186159,-0.193035250304758
saddle,1.75,0.15000000000000002,0.20699432553358643,1.1458036727872636,1.2943527455851989,0.36165825441946636,-0.6760135542528615,-0.20737809543539928
saddle,1.75,0.2,0.20099419041183383,1.1565239435155241,1.302934486545242,0.45172717317653843,-0.6715610101932913,-0.22137255834490002
saddle,1.75,0.25,0.19476899080625157,1.1679350606773362,1.3120210493045663,0.531885956371014,-0.6669100320180014,-0.2350127851708252
saddle,1.75,0.30000000000000004,0.18834946862067065,1.1800192671710634,1.3215932468766443,0.6041194897947545,-0.6620796542869073,-0.24829525041637296
saddle,1.75,0.35000000000000003,0.1817648426150532,1.1927586491772213,1.3316325886854954,0.6699369780267073,-0.6570881543712785,-0.26121860076370285
saddle,1.75,0.4,0.17504265055709245,1.2061351724208482,1.3421213883783725,0.730504482365915,-0.6519529511836667,-0.27378339877156094
saddle,1.75,0.45,0.16820877739869083,1.2201309579965258,1.3530426337439085,0.786736262211303,-0.6466906350015368,-0.2859916477824294
saddle,1.75,0.5,0.16128727678012342,1.234728361186079,1.3643802231722624,0.8393576503345556,-0.6413168302642022,-0.2978468116664615
saddle,1.75,0.55,0.1543004340444833,1.249909698381953,1.3761188671060165,0.8889507686805266,-0.6358462345917315,-0.30935346443108847
saddle,1.75,0.6000000000000001,0.14726879911298077,1.2656578007436596,1.3882440610985332,0.9359875505523512,-0.6302926297466763,-0.3205170836118088
saddle,1.75,0.65,0.14021116788304056,1.2819556221469448,1.400742176908031,0.9808537986074954,-0.6246688465763605,-0.3313439785433854
saddle,1.75,0.7000000000000001,0.1331447466934517,1.2987865078738279,1.4136002567092758,1.023867891572416,-0.6189868711801985,-0.34184097663467483
saddle,1.75,0.75,0.12608511943671616,1.3161341487211862,1.4268061676971868,1.0652941360012207,-0.6132577919902169,-0.35201545500628784
saddle,1.75,0.8,0.11904642045323999,1.3339826050911399,1.4403483995545627,1.1053537889462408,-0.607491909784188,-0.3618750883202103
saddle,1.75,0.8500000000000001,0.11204136483277136,1.3523163596288805,1.4542161260577644,1.1442330438875647,-0.6016987326168898,-0.3714278330540519
saddle,1.75,0.9,0.1050813567509275,1.3711202589766467,1.468399127246921,1.1820895662896784,-0.5958870335482452,-0.38068181365685505
saddle,1.75,0.9500000000000001,0.0981765809462832,1.3903795824045888,1.4828877410207413,1.2190575986904597,-0.5900648955380104,-0.389645247698104
saddle,1.75,1.0,0.09133608858331244,1.4100799820358232,1.4976728235668284,1.2552520119195953,-0.5842397526558017,-0.39832638804965903
saddle,1.75,1.05,0.08456787437263855,1.4302075728432901,1.51274572556873,1.2907715318289221,-0.5784184249940856,-0.40673348230427436
saddle,1.75,1.1,0.07787897794406513,1.450748843431926,1.5280982089605688,1.325701450203873,-0.5726071759453116,-0.414874706454774
saddle,1.75,1.1500000000000001,0.0712755182401226,1.4716906906855942,1.54372250889747,1.36011559887349,-0.5668117132171163,-0.4227581835516344
saddle,1.75,1.2000000000000002,0.06476283046669122,1.4930204197171233,1.5596111522670617,1.39407834867831,-0.5610372808171408,-0.43039187902806525
saddle,1.75,1.25,0.05834547346465647,1.514725763830695,1.5757570699671362,1.4276458159277376,-0.5552886397763387,-0.4377836526588716
saddle,1.75,1.3,0.0520273356294092,1.5367948196622092,1.5921534684603127,1.4608672148905533,-0.5495701371339323,-0.4449411920361957
saddle,1.75,1.35,0.045811669193759445,1.5592160395135108,1.608793867004553,1.4937857542114834,-0.5438857133569143,-0.4518720292364206
saddle,1.75,1.4000000000000001,0.03970116290559406,1.5819782786969052,1.6256720302979828,1.5264395302525355,-0.5382389459204844,-0.45858351158148497
saddle,1.75,1.4500000000000002,0.033697981549413655,1.6050707470304966,1.642781978976297,1.5588621795344484,-0.5326330646415163,-0.46508280816493996
saddle,1.75,1.5,0.02780382112546107,1.6284830164113904,1.6601179503602514,1.5910834939679301,-0.5270709830046244,-0.4713768968400328
saddle,1.75,1.55,0.022019951344593135,1.652205028166871,1.6776743850778884,1.6231299129037462,-0.5215553195439513,-0.47747256324882886
saddle,1.75,1.6,0.016347252828318427,1.6762270100722119,1.69544592237958,1.6550249344031185,-0.5160884157083149,-0.4833764032011509
saddle,1.75,1.6500000000000001,0.01078626142730242,1.7005395258979075,1.7134273654001209,1.6867895013683698,-0.5106723621142057,-0.4890948155242474
saddle,1.75,1.7000000000000002,0.005337197696100788,1.7251334495595922,1.7316136840436152,1.7184422936939077,-0.5053090120867634,-0.4946340084384607
saddle,1.75,1.75,1.9152229511073625e-17,1.75,1.75,1.7500000000000002,-0.5,-0.49999999999999994
saddle,1.75,1.8,-0.005225645963283017,1.7751306611759463,1.7685815758698142,1.781477549260661,-0.49474675747974034,-0.5051986203101538
saddle,1.75,1.85,-0.010340279968386117,1.8005172049345788,1.7873538050106799,1.8128883118206982,-0.4895505285786278,-0.5102355142170977
saddle,1.75,1.9000000000000001,-0.015344643570750854,1.8261516578562504,1.8063122071307824,1.8442442697874633,-0.48441238261346,-0.5151161457096359
saddle,1.75,1.9500000000000002,-0.02023965709644414,1.852026351437778,1.8254524200623288,1.8755561699660508,-0.4793332274144531,-0.519845801268457
saddle,1.75,2.0,-0.025026396046334803,1.8781338593885475,1.8447701819147655,1.9068336663783474,-0.4743138243332838,-0.524429591123856
saddle,1.8,0.0,0.22445977949723317,1.1523820400967038,1.3066004640573914,0.0,-0.6888104089640582,0.0
saddle,1.8,0.05,0.2195291121184701,1.1607426250192063,1.3134430505091532,0.14321795035430604,-0.6852219436930418,-0.17455912431474302
saddle,1.8,0.1,0.21428037523803878,1.1698328650749537,1.320846488820163,0.2645553572141381,-0.6813812260680792,-0.18899636176911241
saddle,1.8,0.15000000000000002,0.20874505048864989,1.179637018928509,1.328791415214057,0.3692523206503345,-0.6773072054013968,-0.20311314460504548
saddle,1.8,0.2,0.20295397084618638,1.1901387878391676,1.3372588286196232,0.4610399010003027,-0.6730185516359756,-0.21690096623531582
saddle,1.8,0.25,0.19693741440565427,1.2013215626397638,1.346229655888913,0.5426450040199939,-0.6685337795546716,-0.23035317578524012
saddle,1.8,0.30000000000000004,0.19072442485296556,1.213168471462798,1.3556854956406659,0.6161030670151563,-0.6638707892752668,-0.24346575764783523
saddle,1.8,0.35000000000000003,0.18434274991789767,1.2256624738662552,1.3656085308621466,0.6829622576655779,-0.6590468495622278,-0.2562367071324917
saddle,1.8,0.4,0.17781875863496846,1.2387864364850494,1.3759815093541063,0.7444196394999089,-0.6540785569294933,-0.2686656683780634
saddle,1.8,0.45,0.17117727794983714,1.2525233103570477,1.3867878968892102,0.8014137765040866,-0.6489817238950857,-0.2807538460113465
saddle,1.8,0.5,0.16444152178280905,1.2668561164788588,1.3980119367097337,0.8546897250525897,-0.6437713272450156,-0.2925038088934757
saddle,1.8,0.55,0.15763311936290136,1.2817680122999475,1.4096385831469902,0.9048457591461607,-0.6384615253583424,-0.303919200836503
saddle,1.8,0.6000000000000001,0.15077202967420306,1.2972423717756596,1.4216536599134322,0.95236669781708,-0.6330655808636283,-0.31500471476756814
saddle,1.8,0.65,0.14387672443199653,1.3132628896627159,1.4340435835960839,0.997649611619813,-0.6275959882217194,-0.32576567585920324
saddle,1.8,0.7000000000000001,0.13696405978735687,1.3298134523180547,1.4467956491347351,1.0410216673894146,-0.6220643534131793,-0.3362081798717026
saddle,1.8,0.75,0.13004950189403258,1.3468783076130881,1.4598977041925736,1.0827551045519592,-0.616481550327366,-0.34633870431409686
saddle,1.8,0.8,0.12314707567282543,1.3644420479820347,1.4733383324682494,1.1230775595933442,-0.6108576558191159,-0.35616418170160596
saddle,1.8,0.8500000000000001,0.11626947239678993,1.3824895959135053,1.4871067606469512,1.1621806788094402,-0.6052020095776203,-0.36569184787633713
saddle,1.8,0.9,0.10942814750147438,1.4010062247508537,1.5011927805905196,1.200226826969845,-0.5995232668558197,-0.37492912996795225
saddle,1.8,0.9500000000000001,0.10263340834440643,1.4199776406731353,1.5155866880134752,1.2373543517351409,-0.5938294438173358,-0.38388356523247197
saddle,1.8,1.0,0.09589442648498525,1.4393898957410962,1.5302793837118063,1.2736814721258558,-0.5881278997675465,-0.3925628274748066
saddle,1.8,1.05,0.08921939698467937,1.4592293856448517,1.545262162527114,1.3093099757540598,-0.5824254432840992,-0.40097456654421443
saddle,1.8,1.1,0.08261556747561914,1.4794829552984916,1.5605267715019824,1.3443277308132555,-0.5767283307378086,-0.40912642608902794
saddle,1.8,1.1500000000000001,0.07608929825832626,1.5001377716748392,1.5760654052784346,1.3788108458175932,-0.5710422911294104,-0.4170260204611623
saddle,1.8,1.2000000000000002,0.06964617686698976,1.5211814014287843,1.5918705645604254,1.4128256596348043,-0.5653726000320406,-0.4246808485592566
saddle,1.8,1.25,0.06329103023431835,1.542601810097837,1.60793514951169,1.4464300174858156,-0.5597240661561002,-0.4320983334446936
saddle,1.8,1.3,0.057028025624073324,1.5643873347658004,1.6242523340579216,1.4796746602591286,-0.5541010969345516,-0.43928575480651166
saddle,1.8,1.35,0.05086070093368576,1.5865266186210558,1.640815605789055,1.512604143571579,-0.548507703622917,-0.4462502650602173
saddle,1.8,1.4000000000000001,0.04479202635829556,1.609008698930852,1.6576187220200465,1.545257727463392,-0.5429475355485975,-0.4529988671527827
saddle,1.8,1.4500000000000002,0.038824463934920755,1.63182293580857,1.6746556593900572,1.5776701328967973,-0.5374239145543496,-0.4595383945494427
saddle,1.8,1.5,0.032959997063899786,1.6549590476709455,1.6919206392590358,1.6098720859184625,-0.5319398434634313,-0.46587552300598517
saddle,1.8,1.55,0.027200180434530957,1.678407096486218,1.7094080905522226,1.641890859444874,-0.5264980345970258,-0.4720167577167881
saddle,1.8,1.6,0.021546180998899038,1.7021574678382168,1.7271126288271446,1.6737507158855784,-0.5211009316810891,-0.4779684288748588
saddle,1.8,1.6500000000000001,0.01599881251971675,1.7262008231401653,1.7450290473351302,1.7054732732227356,-0.5157507271150635,-0.4837366923030372
saddle,1.8,1.7000000000000002,0.010558564522229811,1.7505281284801746,1.763152320157785,1.7370778078750646,-0.5104493750826127,-0.4893275339460985
saddle,1.8,1.75,0.005225645963282975,1.7751306611759463,1.781477549260661,1.7685815758698142,-0.5051986203101538,-0.49474675747974034
saddle,1.8,1.8,4.115046437112204e-17,1.7999999999999998,1.8,1.8000000000000003,-0.5,-0.49999999999999994
saddle,1.8,1.85,-0.005118661603780882,1.8251279875624502,1.8187150654674458,1.8313469049266622,-0.49485486599226153,-0.5050927257482342
saddle,1.8,1.9000000000000001,-0.01013083615968093,1.8505067255373286,1.8376182647808867,1.8626346889687608,-0.48976439625632145,-0.5100302306331271
saddle,1.8,1.9500000000000002,-0.015037207034020238,1.8761285538145622,1.8567052331156377,1.8938744825795506,-0.48472960809711196,-0.5148176444470607
saddle,1.8,2.0,-0.01983862620291746,1.9019861153738256,1.8759717273870022,1.9250762737807088,-0.47975136664430934,-0.5194599370528178
saddle,1.85,0.0,0.2255307574807608,1.1868421760036538,1.3413818525100176,0.0,-0.6895873820486863,0.0
saddle,1.85,0.05,0.22078828230768513,1.195026917803276,1.3481211130511084,0.14627208811490583,-0.686140133141682,-0.17091435777112135
saddle,1.85,0.1,0.2157337384804994,1.2039288339172207,1.3554168575036352,0.27010749906854586,-0.6824468759401712,-0.18511148402922117
saddle,1.85,0.15000000000000002,0.21039637314877302,1.2135331670554075,1.363250877379149,0.37687192280427023,-0.6785251455537761,-0.19900660001926312
saddle,1.85,0.2,0.20480523694203245,1.2238243861154563,1.371604825431157,0.47038768490414257,-0.6743924947254621,-0.2125905996462862
saddle,1.85,0.25,0.19898879456796292,1.234786932477998,1.3804604908310605,0.5534485065114184,-0.6700662613264176,-0.22585660369366461
saddle,1.85,0.30000000000000004,0.19297443487975355,1.2464047554364783,1.3898003008512054,0.6281400144129508,-0.6655632463408369,-0.23880026197692172
saddle,1.85,0.35000000000000003,0.18678862087626089,1.2586615569914794,1.399606900070218,0.6960499647756605,-0.6608998569195343,-0.2514187326428544
saddle,1.85,0.4,0.1804565058405616,1.2715411698315269,1.4098635892597537,0.7584059679196546,-0.6560918425346878,-0.2637110050025186
saddle,1.85,0.45,0.17400190805692967,1.2850272181717608,1.4205542613396525,0.816171026837961,-0.6511542889799081,-0.27567751439511773
saddle,1.85,0.5,0.16744711964710957,1.2991034585916361,1.431663649980288,0.8701094656882704,-0.6461014778245826,-0.2873201704595249
saddle,1.85,0.55,0.16081313491521892,1.3137537762441593,1.443176911767689,0.9208359041511853,-0.6409470609303228,-0.2986417001772878
saddle,1.85,0.6000000000000001,0.15411939413956477,1.3289621770621147,1.4550800493518674,0.9688484970775716,-0.6357038572633996,-0.30964593628923215
saddle,1.85,0.65,0.14738385505631071,1.3447130217737278,1.4673598221004418,1.0145548081320257,-0.630383894984882,-0.320337548444901
saddle,1.85,0.7000000000000001,0.14062312790299872,1.3609906551380402,1.480003546513307,1.0582914674392996,-0.6249985023206045,-0.3307217442155887
saddle,1.85,0.75,0.13385240633261056,1.3777799534038724,1.4929992824153804,1.1003381214485486,-0.6195582348194644,-0.3408043334046524
saddle,1.85,0.8,0.127085607578325,1.39506597289193,1.5063356493571614,1.140929007472211,-0.6140729660051197,-0.35059148937427875
saddle,1.85,0.8500000000000001,0.1203353782406972,1.412834104276563,1.520001902712875,1.180261338507313,-0.6085518698029752,-0.3600897412580686
saddle,1.85,0.9,0.11361318429741858,1.431070072915673,1.5339878569521601,1.2185022034854582,-0.6030034695567005,-0.3693058565776901
saddle,1.85,0.9500000000000001,0.10692935332289323,1.4497599492542417,1.5482839086144042,1.2557938143955387,-0.5974356478507901,-0.3782468065656428
saddle,1.85,1.0,0.10029321239893739,1.4688901772322982,1.562880856805626,1.2922580868741558,-0.5918557361375637,-0.38691961387484947
saddle,1.85,1.05,0.09371307969415064,1.4884474580762745,1.5777700331280882,1.3279997300380486,-0.5862704833898349,-0.3953314056659923
saddle,1.85,1.1,0.08719637189350195,1.5084189986456324,1.5929431847775144,1.3631092032017806,-0.5806861216642791,-0.4034893159756502
saddle,1.85,1.1500000000000001,0.08074967524042545,1.5287922453748757,1.6083924267494387,1.3976649985281666,-0.5751084030340936,-0.4114004433147521
saddle,1.85,1.2000000000000002,0.07437876571823895,1.5495549817099254,1.6241103135894615,1.431735316634599,-0.5695425934188232,-0.4190718724535936
saddle,1.85,1.25,0.06808872200046599,1.5706954543045224,1.6400896846238842,1.4653798144769004,-0.5639935478358471,-0.4265105836899408
saddle,1.85,1.3,0.06188396467118702,1.5922021979396428,1.6563236749581993,1.4986507938626323,-0.5584657238105012,-0.4337234548981793
saddle,1.85,1.35,0.05576827798614869,1.614064094042947,1.6728057746629759,1.531594127755142,-0.5529631795934958,-0.44071728127434634
saddle,1.85,1.4000000000000001,0.04974490583516467,1.6362703275521369,1.6895296870117011,1.5642503243173187,-0.5474896399340947,-0.44749870856219837
saddle,1.85,1.4500000000000002,0.04381656210660874,1.6588104660609828,1.7064894053285382,1.5966551207769792,-0.5420484868594402,-0.45407426473363505
saddle,1.85,1.5,0.037985509151083556,1.6816743500425675,1.7236790970442355,1.6288402432045574,-0.5366428133787721,-0.46045031311631923
saddle,1.85,1.55,0.03225356144673724,1.7048521639410463,1.7410931925335928,1.660833790826906,-0.5312754101657042,-0.4666330877180301
saddle,1.85,1.6,0.026622149535136596,1.7283344227024746,1.7587262950840674,1.6926607870570676,-0.5259488088541855,-0.4726286602237145
saddle,1.85,1.6500000000000001,0.02109234658371028,1.752111916057412,1.7765731914866918,1.7243435301643169,-0.5206652922787444,-0.4784429468769392
saddle,1.85,1.7000000000000002,0.01566490510179526,1.7761757239472529,1.7946288259154657,1.7559019381278944,-0.5154269153835442,-0.4840817027095785
saddle,1.85,1.75,0.010340279968386096,1.8005172049345788,1.8128883118206982,1.7873538050106799,-0.5102355142170977,-0.4895505285786278
saddle,1.85,1.8,0.005118661603780899,1.8251279875624502,1.8313469049266622,1.8187150654674458,-0.5050927257482342,-0.49485486599226153
saddle,1.85,1.85,1.725067918064457e-17,1.85,1.85,1.8500000000000003,-0.5,-0.49999999999999994
saddle,1.85,1.9000000000000001,-0.0050159693537761615,1.875125418209623,1.8688431149791211,1.8812214269102507,-0.4949586150843562,-0.5049910586869595
saddle,1.85,1.9500000000000002,-0.009929705172064544,1.9004966554943996,1.8878718894084938,1.9123908565853718,-0.48996968766234456,-0.5098330169497308
saddle,1.85,2.0,-0.014741841799955116,1.9261063627056831,1.9070820848528995,1.9435186257052366,-0.4850341825068053,-0.5145307005417219
saddle,1.9000000000000001,0.0,0.2265377889243799,1.2213400026255994,1.3761790196413453,0.0,-0.69031716545685,0.0
saddle,1.9000000000000001,0.05,0.22197383415036015,1.229355740462014,1.3828167901629482,0.14933381663560905,-0.6870035182954743,-0.1674101724795714
saddle,1.9000000000000001,0.1,0.21710387277283305,1.2380765042383635,1.3900066284727302,0.2756751490253088,-0.6834499782521272,-0.18137289551409536
saddle,1.9000000000000001,0.15000000000000002,0.21195527308250764,1.247488328573857,1.3977311399177117,0.38451565647478053,-0.6796729162490643,-0.19505057528111103
saddle,1.9000000000000001,0.2,0.20655530244727,1.2575766786616,1.405972770451248,0.4797683681869222,-0.6756887615221004,-0.20843391651247645
saddle,1.9000000000000001,0.25,0.2009306704988182,1.2683267390068749,1.4147142160415864,0.5642933745241062,-0.6715137157935184,-0.2215159802388573
saddle,1.9000000000000001,0.30000000000000004,0.19510739720933248,1.2797232744936111,1.4239383913576682,0.6402275331491994,-0.6671636959617425,-0.23429170448538617
saddle,1.9000000000000001,0.35000000000000003,0.18911051043178176,1.2917508494857401,1.433628708230081,0.7091969872164536,-0.6626541408848071,-0.24675795745673176
saddle,1.9000000000000001,0.4,0.18296400620458625,1.3043938943175237,1.4437689866155279,0.7724599463602344,-0.6580000047147312,-0.25891310085705155
saddle,1.9000000000000001,0.45,0.1766907086204187,1.3176369374234842,1.4543435604399242,0.8310037954235758,-0.653215667770162,-0.27075688611664395
saddle,1.9000000000000001,0.5,0.1703121376749255,1.3314643627052345,1.4653374174193579,0.8856128721792473,-0.6483148445585104,-0.28229038652613464
saddle,1.9000000000000001,0.55,0.16384850471713283,1.3458607492978056,1.476736162603671,0.9369173556903072,-0.6433105818476273,-0.29351574963341776
saddle,1.9000000000000001,0.6000000000000001,0.15731865944671897,1.3608107229487463,1.4885260944648018,0.9854284608787214,-0.638215214051435,-0.3044361025786545
saddle,1.9000000000000001,0.65,0.1507401869749911,1.376299175367058,1.5006940376013964,1.0315650856550214,-0.6330404307585663,-0.3150552539238298
saddle,1.9000000000000001,0.7000000000000001,0.14412928707169695,1.3923111571237636,1.513227591490797,1.075672647847848,-0.627797170327883,-0.32537780030036323
saddle,1.9000000000000001,0.75,0.1375009330533309,1.4088319346837241,1.5261148875654293,1.1180386251580117,-0.6224957293454557,-0.33540880570830145
saddle,1.9000000000000001,0.8,0.1308688535626106,1.425847078918967,1.5393446830176896,1.1589036501570236,-0.617145731219629,-0.34515380113420363
saddle,1.9000000000000001,0.8500000000000001,0.12424561039533391,1.4433424506704728,1.5529062852672757,1.1984705132588622,-0.6117561690701074,-0.3546186537742566
saddle,1.9000000000000001,0.9,0.11764262762369125,1.461304205038941,1.5667895799136793,1.2369109818595778,-0.6063354085188257,-0.3638095276051862
saddle,1.9000000000000001,0.9500000000000001,0.1110702820560013,1.4797187813791988,1.5809849388592903,1.274371447963433,-0.6008912397896988,-0.37273277015041045
saddle,1.9000000000000001,1.0,0.10453795600828922,1.4985729780588213,1.595483205344207,1.310977268607729,-0.5954308994403038,-0.38139486623670066
saddle,1.9000000000000001,1.05,0.09805407387545124,1.517853912513795,1.6102757198544617,1.34683617635515,-0.5899610782716528,-0.3898024193415797
saddle,1.9000000000000001,1.1,0.09162620832079707,1.5375489895140377,1.625354188999431,1.3820413346210203,-0.5844879881749471,-0.39796204803875823
saddle,1.9000000000000001,1.1500000000000001,0.08526107944546629,1.5576460425737428,1.6407107960099436,1.4166733908932645,-0.5790173395032884,-0.4058804264244997
saddle,1.9000000000000001,1.2000000000000002,0.07896468145881727,1.5781330755743816,1.6563380112303066,1.4508026827090121,-0.5735544276342196,-0.4135641649625639
saddle,1.9000000000000001,1.25,0.07274230302568667,1.5989985952517105,1.6722286445272778,1.484490648556197,-0.5681041304423747,-0.42101982966876195
saddle,1.9000000000000001,1.3,0.06659855699681316,1.620231293802604,1.6883758819943613,1.5177910320787136,-0.5626709135869857,-0.4282539468623574
saddle,1.9000000000000001,1.35,0.06053747979797459,1.6418203177189459,1.704773136509922,1.5507511713089615,-0.5572588983569258,-0.4352729261073165
saddle,1.9000000000000001,1.4000000000000001,0.0545625429146425,1.6637550480493002,1.7214141174580957,1.5834127527222426,-0.5518718537075817,-0.44208308844080146
saddle,1.9000000000000001,1.4500000000000002,0.04867671093932596,1.6860251909678845,1.7382927754644544,1.615812628616642,-0.5465132303424374,-0.44869063848120794
saddle,1.9000000000000001,1.5,0.04288248170576473,1.708620776242217,1.7554032875366417,1.647983452270504,-0.5411861802612524,-0.4551016570989775
saddle,1.9000000000000001,1.55,0.037181913999639486,1.7315320899147149,1.7727400745342061,1.6799541773103541,-0.5358935659248387,-0.46132210655935457
saddle,1.9000000000000001,1.6,0.031576691908605216,1.754749783774881,1.790297701622866,1.7117506317292357,-0.5306380045837324,-0.4673577945122931
saddle,1.9000000000000001,1.6500000000000001,0.026068128834626923,1.7782647719201972,1.808070954008227,1.743395794476756,-0.5254218579718843,-0.47321440295639045
saddle,1.9000000000000001,1.7000000000000002,0.020657215545225704,1.802068248348651,1.8260547743519213,1.7749102000786166,-0.5202472638517436,-0.4788974675802476
saddle,1.9000000000000001,1.75,0.015344643570750854,1.8261516578562504,1.8442442697874633,1.8063122071307824,-0.5151161457096359,-0.48441238261346
saddle,1.9000000000000001,1.8,0.010130836159680984,1.8505067255373289,1.8626346889687604,1.837618264780887,-0.5100302306331272,-0.4897643962563214
saddle,1.9000000000000001,1.85,0.005015969353776178,1.8751254182096226,1.8812214269102507,1.8688431149791214,-0.5049910586869595,-0.4949586150843561
saddle,1.9000000000000001,1.9000000000000001,3.8412641763219504e-17,1.9,1.9000000000000001,1.9000000000000004,-0.5,-0.49999999999999994
saddle,1.9000000000000001,1.9500000000000002,-0.004917316211373933,1.9251229489693413,1.9189660509785096,1.931100814053414,-0.49505826302428896,-0.5048933711303545
saddle,1.9000000000000001,2.0,-0.00973640419893369,1.950486983772134,1.9381153403990778,1.9621562500498337,-0.4901669060647264,-0.5096434088644075
saddle,1.9500000000000002,0.0,0.22748577942490236,1.2558732063457425,1.4109914910635255,0.0,-0.6910034583306384,0.0
saddle,1.9500000000000002,0.05,0.22309110783142794,1.2637263983565676,1.4175298832353451,0.15240250291184526,-0.6878161875322708,-0.16403930068301334
saddle,1.9500000000000002,0.1,0.21839674553749255,1.2722728569479687,1.4246155526077215,0.2812574923454715,-0.6843951676754392,-0.17777304200161353
saddle,1.9500000000000002,0.15000000000000002,0.21342816046272048,1.2814992696050338,1.432232107739546,0.39218218390029913,-0.6807555805593668,-0.19123765198642112
saddle,1.9500000000000002,0.2,0.20821095683437313,1.2913920224442228,1.4403627480776655,0.4891801054689117,-0.6769128133182095,-0.20442368543206257
saddle,1.9500000000000002,0.25,0.20277026558808128,1.3019369758696284,1.4489909289077183,0.5751779933187021,-0.6728820591961724,-0.21732403091218125
saddle,1.9500000000000002,0.30000000000000004,0.1971306541885241,1.313119689997035,1.4581002793567162,0.6523629542046873,-0.6686782890063981,-0.22993335080295746
saddle,1.9500000000000002,0.35000000000000003,0.19131586724467053,1.3249254399055164,1.467674823603798,0.7223999433429722,-0.6643160898583373,-0.2422480810147512
saddle,1.9500000000000002,0.4,0.18534887342261608,1.3373395466641107,1.477698740732929,0.7865782748901329,-0.6598097251652298,-0.2542658580647113
saddle,1.9500000000000002,0.45,0.1792514425716657,1.350347061796492,1.4881569400024974,0.8459091519097396,-0.6551728341221618,-0.26598600983573234
saddle,1.9500000000000002,0.5,0.1730442038557452,1.363933145229625,1.499034889889749,0.9011961774016541,-0.6504184836363011,-0.2774090772564135
saddle,1.9500000000000002,0.55,0.16674675719439355,1.3780830032975437,1.5103183573623968,0.9530860532497812,-0.6455592592430176,-0.288536380384877
saddle,1.9500000000000002,0.6000000000000001,0.16037731829495627,1.3927818369599287,1.521994002660453,1.0021028270238512,-0.64060699207467,-0.29937047567361036
saddle,1.9500000000000002,0.65,0.1539529631987753,1.408015054913941,1.534048945862914,1.0486761128828364,-0.6355729408956735,-0.30991456371268633
saddle,1.9500000000000002,0.7000000000000001,0.1474896107041671,1.4237683456273438,1.5464708020216302,1.0931609337833608,-0.6304677713445527,-0.3201724368146529
saddle,1.9500000000000002,0.75,0.14100189950910158,1.440027446803073,1.5592479512343655,1.1358521461430144,-0.6253014469110891,-0.33014860364826387
saddle,1.9500000000000002,0.8,0.1345033668133991,1.4567784188999287,1.5723692509441753,1.1769969274691243,-0.6200833547301517,-0.3398479559841443
saddle,1.9500000000000002,0.8500000000000001,0.12800644461104227,1.4740075180945276,1.5858241000546658,1.2168035994722024,-0.6148222870155589,-0.3492757583757535
saddle,1.9500000000000002,0.9,0.12152249784405218,1.491701360239155,1.5996024355814409,1.2554487005692607,-0.6095264537688682,-0.3584375847423758
saddle,1.9500000000000002,0.9500000000000001,0.1150618929587819,1.5098467773641124,1.6136946716730316,1.2930827045789601,-0.6042035194855967,-0.3673392261128916
saddle,1.9500000000000002,1.0,0.1086340523344,1.52843089838445,1.628091668819531,1.329834512855277,-0.5988606284724352,-0.3759866322964156
saddle,1.9500000000000002,1.05,0.1022474649791195,1.5474411768291376,1.6427848063985024,1.365814858257532,-0.5935043933949601,-0.3843859193842569
saddle,1.9500000000000002,1.1,0.09590979646832876,1.5668653622958013,1.6577658342903119,1.401119492607011,-0.5881409664938575,-0.3925432505236477
saddle,1.9500000000000002,1.1500000000000001,0.08962794911604383,1.5866914988546565,1.6730268249693403,1.4358315868000175,-0.5827760711594495,-0.40046479356362424
saddle,1.9500000000000002,1.2000000000000002,0.08340803822985215,1.6069079481659645,1.68856033239262,1.4700233364195863,-0.5774149619033544,-0.4081567857700615
saddle,1.9500000000000002,1.25,0.07725554446320439,1.627503409392447,1.7043591208720426,1.5037580278247862,-0.5720625354480089,-0.41562537884108525
saddle,1.9500000000000002,1.3,0.07117526749065255,1.6484668093850705,1.7204163786224524,1.5370909466075626,-0.5667232724096061,-0.4228767344148262
saddle,1.9500000000000002,1.35,0.06517145529806904,1.6697874779025186,1.7367254846889857,1.5700708510594832,-0.5614013317565867,-0.42991690441517993
saddle,1.9500000000000002,1.4000000000000001,0.059247792701076725,1.6914550134833504,1.7532801320378293,1.6027406572381024,-0.556100523917283,-0.4367518829941358
saddle,1.9500000000000002,1.4500000000000002,0.05340744959293545,1.7134592742669184,1.7700742968914918,1.6351382509517363,-0.550824336420365,-0.4433875848589635
saddle,1.9500000000000002,1.5,0.04765315863877879,1.7357904805334738,1.7871021113764207,1.6672973068866574,-0.545575987960228,-0.4498297915447811
saddle,1.9500000000000002,1.55,0.04198720993639548,1.7584390638430831,1.8043579671612562,1.6992476692542968,-0.5403584087773554,-0.4560841918589204
saddle,1.9500000000000002,1.6,0.03641150148114558,1.7813957691032622,1.821836457564511,1.7310158943008707,-0.5351742720657875,-0.4621563572199937
saddle,1.9500000000000002,1.6500000000000001,0.03092758052205565,1.8046516376346489,1.8395323353206996,1.7626256923909123,-0.5300260187217752,-0.4680517273528048
saddle,1.9500000000000002,1.7000000000000002,0.02553666101648138,1.8281979759874847,1.8574405397891631,1.7940982238369079,-0.5249158608924686,-0.47377562092568526
saddle,1.9500000000000002,1.75,0.02023965709644411,1.8520263514377782,1.8755561699660508,1.8254524200623286,-0.519845801268457,-0.47933322741445317
saddle,1.9500000000000002,1.8,0.0150372070340202,1.8761285538145622,1.8938744825795506,1.8567052331156375,-0.5148176444470607,-0.484729608097112
saddle,1.9500000000000002,1.85,0.009929705172064563,1.9004966554943994,1.9123908565853718,1.887871889408494,-0.5098330169497308,-0.4899696876623445
saddle,1.9500000000000002,1.9000000000000001,0.004917316211373938,1.9251229489693413,1.931100814053414,1.9189660509785096,-0.5048933711303545,-0.49505826302428896
saddle,1.9500000000000002,1.9500000000000002,1.549729280874793e-17,1.9500000000000002,1.9500000000000002,1.9500000000000004,-0.5,-0.49999999999999994
saddle,1.9500000000000002,2.0,-0.004822468721073662,1.9751205767221642,1.9690841746769838,1.9809847879051616,-0.49515404802841545,-0.5047994341528858
saddle,2.0,0.0,0.22837903408129762,1.2904397067647977,1.4458190118302998,0.0,-0.6916495023357551,0.0
saddle,2.0,0.05,0.22414511024814993,1.2981365507704299,1.452259954186379,0.1554778990911128,-0.6885819560866737,-0.16079455759399966
saddle,2.0,0.1,0.21961782336467547,1.3065151313120844,1.459243321488348,0.28685377011715735,-0.6852866723967974,-0.174304838244165
saddle,2.0,0.15000000000000002,0.21482090630676254,1.3155628329006726,1.466753635830568,0.39987010806444645,-0.6817777543355038,-0.18756090662298863
saddle,2.0,0.2,0.20977846251121648,1.3252668241401335,1.4747747324591063,0.4986211157069476,-0.6780696590404385,-0.20055307898106056
saddle,2.0,0.25,0.20451409218633482,1.3356137030587958,1.4832908697528644,0.58609980864386,-0.6741766031140022,-0.21327425492465138
saddle,2.0,0.30000000000000004,0.19905097729863103,1.346589725445075,1.492286386247697,0.6645433709736547,-0.6701126601539708,-0.22571890195853997
saddle,2.0,0.35000000000000003,0.1934117779969558,1.3581809832917915,1.5017456672626055,0.7356564115138731,-0.6658917164201368,-0.23788279047262792
saddle,2.0,0.4,0.18761824960294873,1.3703733208469777,1.5116536173361537,0.800757873046832,-0.6615272100246132,-0.2497633888244057
saddle,2.0,0.45,0.1816911782963692,1.3831525736537462,1.521995656637966,0.8608829787632473,-0.6570320983759995,-0.2613595640179077
saddle,2.0,0.5,0.17565051593159978,1.3965045086714694,1.5327573872816083,0.9168557839949687,-0.6524189726943873,-0.27267101802061805
saddle,2.0,0.55,0.16951500977646214,1.41041490025189,1.5439251721245322,0.9693380172388578,-0.6476997836779492,-0.2836987666937202
saddle,2.0,0.6000000000000001,0.16330234201191013,1.4248696021698763,1.5554858575785033,1.0188671775502012,-0.6428859479035999,-0.2944446603151259
saddle,2.0,0.65,0.1570291408255511,1.4398545923159727,1.5674267289037076,1.0658839894550305,-0.63798835477268,-0.3049112316305336
saddle,2.0,0.7000000000000001,0.1507108500904925,1.455355987213209,1.579735759031652,1.110752113204504,-0.6330172589199228,-0.3151018088007549
saddle,2.0,0.75,0.1443618710896862,1.4713600775824585,1.5924013633936354,1.1537744505060152,-0.6279823811936814,-0.32502019769594903
saddle,2.0,0.8,0.13799549343778286,1.487853369109325,1.6054125710108744,1.1952045637560549,-0.6228928426605839,-0.33467074351101733
saddle,2.0,0.8500000000000001,0.1316239915825414,1.5048225919354714,1.6187588848813463,1.2352563189815169,-0.6177572270581231,-0.3440581468552352
saddle,2.0,0.9,0.12525863689042824,1.522254711214559,1.632430316619177,1.2741110171214878,-0.6125835754331227,-0.3531874333970162
saddle,2.0,0.9500000000000001,0.11890975108914655,1.5401369454568008,1.6464173446308032,1.311923210268742,-0.6073794127966032,-0.36206387407590596
saddle,2.0,1.0,0.11258675907450834,1.5584568075108631,1.6607108755318278,1.3488253296636654,-0.6021517741188748,-0.37069291998295795
saddle,2.0,1.05,0.10629820817464708,1.5772020760508132,1.675302285050173,1.384931239715903,-0.5969072023142685,-0.37908019181349073
saddle,2.0,1.1,0.1000518460346099,1.5963607899850796,1.6901833293735093,1.4203393780387152,-0.5916517945841202,-0.38723139589319217
saddle,2.0,1.1500000000000001,0.09385466181870807,1.6159212720346567,1.705346136598463,1.455135156010076,-0.5863912190839048,-0.39515229745161795
saddle,2.0,1.2000000000000002,0.08771291760992318,1.635872195178171,1.7207832245595476,1.4893928825099285,-0.5811307233402164,-0.40284870905847125
saddle,2.0,1.25,0.08163223633585719,1.656202458481149,1.7364873752732188,1.5231776046080323,-0.5758751916308404,-0.41032641112185647
saddle,2.0,1.3,0.075617592831787,1.676901244832463,1.7524517494511274,1.5565462247989843,-0.57062912021013,-0.41759119622929436
saddle,2.0,1.35,0.06967339927039784,1.6979580506745025,1.7686697596854963,1.5895488339736892,-0.5653966742654204,-0.4246487969247083
saddle,2.0,1.4000000000000001,0.06380354213171323,1.7193626789528427,1.7851350585838335,1.6222296414321877,-0.5601817045671103,-0.43150487583373465
saddle,2.0,1.4500000000000002,0.05801140104699963,1.7411052123788031,1.8018415768677387,1.6546276861303724,-0.5549877485557674,-0.4381650362055379
saddle,2.0,1.5,0.05229988844420578,1.763175960996797,1.8187835038160085,1.6867775267898106,-0.5498180503077412,-0.4446348069548697
saddle,2.0,1.55,0.04667151507012661,1.7855655497560958,1.835955181701336,1.7187099460732935,-0.5446756053561851,-0.45091959918578983
saddle,2.0,1.6,0.041128391260953384,1.8082648664409406,1.853351183653617,1.7504523017866724,-0.5395631485386612,-0.4570247353689367
saddle,2.0,1.6500000000000001,0.03567226044269343,1.8312650219359061,1.8709662972140058,1.78202895671018,-0.5344831713372213,-0.4629554401422523
saddle,2.0,1.7000000000000002,0.03030455543113374,1.8545574624083234,1.8887954247474128,1.8134617501604045,-0.5294379618341829,-0.4687168063648521
saddle,2.0,1.75,0.025026396046334845,1.8781338593885475,1.9068336663783474,1.8447701819147655,-0.524429591123856,-0.4743138243332838
saddle,2.0,1.8,0.019838626202917445,1.9019861153738256,1.9250762737807088,1.875971727387002,-0.5194599370528178,-0.4797513666443094
saddle,2.0,1.85,0.01474184179995509,1.9261063627056834,1.9435186257052366,1.9070820848528995,-0.5145307005417219,-0.4850341825068053
saddle,2.0,1.9000000000000001,0.009736404198933695,1.9504869837721337,1.9621562500498337,1.9381153403990778,-0.5096434088644075,-0.4901669060647264
saddle,2.0,1.9500000000000002,0.004822468721073665,1.9751205767221631,1.9809847879051616,1.9690841746769838,-0.5047994341528858,-0.49515404802841545
saddle,2.0,2.0,1.467085299422113e-17,2.0,2.0,2.0000000000000004,-0.5,-0.49999999999999994

